Spread: a measure of the size of metric spaces

Motivated by Leinster-Cobbold measures of biodiversity, the notion of the spread of a finite metric space is introduced. This is related to Leinster's magnitude of a metric space. Spread is generalized to infinite metric spaces equipped with a measure and is calculated for spheres and straight lines. For Riemannian manifolds the spread is related to the volume and total scalar curvature. A notion of scale-dependent dimension is introduced and seen, numerically, to be close to the Hausdorff dimension for approximations to certain fractals.

==> PicsData/BlockOfDotsE0BadFivePoints.dat <==
-2	1.011238343
-1.912811383	1.013747369
-1.836949034	1.016384242
-1.751633888	1.01996214
-1.665753218	1.024358878
-1.580280724	1.029704226
-1.501036781	1.035713388
-1.418984267	1.043235298
-1.334125441	1.05270942
-1.249538758	1.064255284
-1.162530957	1.078831545
-1.085894438	1.094452883
-0.99961987	1.115881307
-0.91299105	1.142458703
-0.82950813	1.174051739
-0.7536976408	1.209041454
-0.6635516367	1.260387154
-0.5871861467	1.314175655
-0.4983549275	1.391720111
-0.4197242467	1.477144258
-0.3334539275	1.593677634
-0.2513041825	1.732220059
-0.1655895417	1.912151079
-0.08687674417	2.115450969
-0.001974358333	2.381654837
0.08621535917	2.713099652
0.1629847675	3.044215677
0.2044412996	3.236016527
0.2458978317	3.433570613
0.2887264858	3.63991405
0.33155514	3.84393437
0.3734546225	4.036382616
0.415354105	4.216933883
0.4964339125	4.517123736
0.586459215	4.756307511
0.6269050842	4.830814613
0.6673509533	4.887115112
0.7105355517	4.930105388
0.75372015	4.958958512
0.7928518146	4.975895446
0.8319834792	4.986552039
0.91754597	4.996930783
0.9980536058	4.999430336
1.082207282	4.999932204
1.164482883	4.999994548
1.250617812	4.999999779
1.333575987	4.999999995
1.418412702	5
1.502546926	5
1.57985754	5
1.668464228	5
1.747715107	5
1.832213073	5
1.913088408	5
2	5


==> PicsData/BlockOfDotsE0DerivThreePoints.dat <==
-5	0.004426937145
-4.803825612	0.006937010966
-4.633135327	0.01024225226
-4.441176249	0.01584299903
-4.247944741	0.02449629865
-4.055631629	0.03760183513
-3.877332757	0.05553949485
-3.785023679	0.06769775792
-3.692714602	0.08221706112
-3.597248422	0.1000275133
-3.501782242	0.1209266363
-3.406622223	0.1449160513
-3.311462204	0.1718296506
-3.262520316	0.1865918504
-3.213578428	0.2017601467
-3.16463654	0.2170827654
-3.115694652	0.2322215951
-3.029478569	0.2570370509
-2.943262486	0.2765751653
-2.894733042	0.2836438529
-2.846203597	0.2867774887
-2.834071236	0.2868408048
-2.821938875	0.2865891556
-2.809806513	0.286009943
-2.797674152	0.2850912931
-2.77340943	0.2821927589
-2.749144707	0.2778192239
-2.700415996	0.2643997442
-2.651687285	0.2448039042
-2.627322929	0.2328390431
-2.602958574	0.2195943005
-2.578594218	0.2052470097
-2.554229863	0.1900138045
-2.530750291	0.1747286107
-2.50727072	0.1590968991
-2.483791149	0.1433746968
-2.460311577	0.1278191214
-2.436832006	0.1126776351
-2.413352435	0.09817772177
-2.389872864	0.08451777289
-2.366393292	0.07185985066
-2.323749892	0.05179748637
-2.281106492	0.03577068898
-2.238463092	0.02370003387
-2.195819692	0.01516276887
-2.145112565	0.008730117625
-2.094405437	0.00522562891
-2.069051874	0.004231638302
-2.04369831	0.003591225541
-2.018344746	0.003213054147
-1.992991182	0.00302404339
-1.907080006	0.003151391459
-1.82116883	0.003764577263
-1.621298587	0.005942792129
-1.444379555	0.00890298251
-1.250271337	0.01384420832
-1.065434411	0.02101205045
-0.8725764687	0.03229333116
-0.6954726744	0.04750892098
-0.5999574903	0.05818751728
-0.5044423063	0.07086598343
-0.4052288741	0.0862539223
-0.3060154419	0.1037556944
-0.2196498575	0.1202463008
-0.1332842731	0.1370047534
-0.04000707594	0.1536694606
0.05327012125	0.1660730651
0.07736123922	0.1681509541
0.1014523572	0.1696368039
0.1255434752	0.1704650767
0.1496345931	0.1705736206
0.1616801521	0.1703400489
0.1737257111	0.1699059297
0.1857712701	0.1692654897
0.1978168291	0.1684136276
0.221907947	0.1660590931
0.245999065	0.1628181126
0.2931359828	0.1538977825
0.3402729006	0.1417168167
0.3874098184	0.1267257065
0.4345467362	0.1096706528
0.480154128	0.09212462021
0.5257615197	0.07455288509
0.5713689114	0.05792024784
0.6169763031	0.0430371611
0.7182547684	0.01857770623
0.8195332337	0.00597560125
0.8650348366	0.003203994867
0.9105364394	0.001584290913
0.9560380422	0.0007162000669
1.001539645	0.000293126054
1.098704991	2.961058583e-05
1.195870338	1.591533751e-06
1.371962828	9.308889208e-10
1.564478433	2.861964784e-15
1.745620613	2.468251468e-23
1.934966386	2.340376014e-36
2.120086488	4.802087746e-56
2.313890078	4.660437900e-88
2.50054597	6.542164544e-136
2.691428579	1.277200423e-211
2.880730583	0
3.054679465	0
3.254044514	0
3.43235899	0
3.622479413	0
3.804448917	0
4	0


==> PicsData/BlockOfDotsE0ThreePoints.dat <==
-5	1.004446657
-4.803825612	1.006985625
-4.633135327	1.010348789
-4.441176249	1.016100225
-4.247944741	1.02512008
-4.055631629	1.039104707
-3.877332757	1.058924623
-3.692714602	1.090023711
-3.501782242	1.139286345
-3.311462204	1.214245841
-3.115694652	1.329913948
-3.029478569	1.396172663
-2.943262486	1.472293643
-2.846203597	1.568414826
-2.749144707	1.671248684
-2.651687285	1.772997562
-2.554229863	1.862249632
-2.460311577	1.927411062
-2.366393292	1.969007437
-2.323749892	1.98093367
-2.281106492	1.989402108
-2.238463092	1.995157112
-2.195819692	1.998914408
-2.094405437	2.003221521
-1.992991182	2.004984655
-1.82116883	2.007546625
-1.621298587	2.011957784
-1.444379555	2.017969819
-1.250271337	2.028092112
-1.065434411	2.042980153
-0.8725764687	2.066948895
-0.6954726744	2.100468439
-0.5044423063	2.155239412
-0.3060154419	2.242234514
-0.1332842731	2.352120808
-0.04000707594	2.426816857
0.05327012125	2.511861893
0.1496345931	2.607957436
0.245999065	2.706912998
0.3402729006	2.798539482
0.4345467362	2.876376966
0.5257615197	2.932571112
0.6169763031	2.968646353
0.6676155358	2.981090553
0.7182547684	2.989318428
0.7688940011	2.994389536
0.8195332337	2.997282519
0.9105364394	2.999415934
1.001539645	2.999912372
1.195870338	2.999999696
1.371962828	3
1.564478433	3
1.745620613	3
1.934966386	3
2.120086488	3
2.313890078	3
2.50054597	3
2.691428579	3
2.880730583	3
3.054679465	3
3.254044514	3
3.43235899	3
3.622479413	3
3.804448917	3
4	3


==> PicsData/BlockOfDotsMagBadFivePoints.dat <==
-2	1.009998886
-1.966650354	1.010796751
-1.937633006	1.011542562
-1.904999962	1.012442984
-1.872150606	1.013420273
-1.839457377	1.014469048
-1.809146569	1.015514401
-1.777761482	1.016676358
-1.745302981	1.017969541
-1.712948575	1.019358197
-1.679668091	1.020898423
-1.650354623	1.022356011
-1.6173546	1.024118572
-1.584219077	1.026027754
-1.55228686	1.028009926
-1.523289348	1.029939837
-1.488808501	1.032407592
-1.459598701	1.034655625
-1.42562076	1.037466131
-1.395544524	1.040141889
-1.362546127	1.043295746
-1.33112385	1.046526253
-1.298338	1.050150509
-1.268230355	1.053722654
-1.235755192	1.057855655
-1.202022625	1.062477417
-1.172658326	1.066791445
-1.140944079	1.071774005
-1.108180159	1.077295249
-1.076127055	1.083085702
-1.045114028	1.089073907
-1.01067935	1.09618827
-0.9797382604	1.103014657
-0.9467020426	1.110768698
-0.9167663192	1.118213747
-0.8840386665	1.126801203
-0.8532444958	1.13528513
-0.8210557144	1.144519609
-0.7895852971	1.153817043
-0.7566386867	1.163661193
-0.7249071851	1.172962849
-0.6924571416	1.181788005
-0.6602758009	1.188966403
-0.6307044909	1.19278654
-0.6137584618	1.192882979
-0.5968124327	1.19054418
-0.5816557022	1.185395889
-0.5664989717	1.175901688
-0.5503387357	1.158284363
-0.5341784998	1.127642541
-0.5187110919	1.075740294
-0.5032436841	0.9770271156
-0.4949327631	0.8825484282
-0.4866218421	0.7237159898
-0.4845441118	0.666206876
-0.4824663815	0.5975839321
-0.4803886513	0.5144116231
-0.478310921	0.4116774578
-0.4772720559	0.3507408608
-0.4762331908	0.2817699163
-0.4751943256	0.2030935804
-0.4741554605	0.1125430652
-0.4731165954	0.007251603948
-0.4720777303	-0.1166509032
-0.4710388651	-0.2645189191
-0.47	-0.4439783958


==> PicsData/BlockOfDotsMagBadFivePointsI.dat <==
-2	1.009998886
-1.966541368	1.01079946
-1.937429192	1.011547979
-1.904689505	1.012451879
-1.871732798	1.013433184
-1.838932728	1.014486529
-1.808522865	1.015536685
-1.777035213	1.016704252
-1.744470638	1.018003987
-1.712010498	1.019400019
-1.678621255	1.020948805
-1.649211991	1.022414837
-1.616104125	1.024188019
-1.582860315	1.026109178
-1.550823745	1.028104266
-1.52173147	1.030047188
-1.487137941	1.03253216
-1.457832684	1.034796403
-1.423743703	1.037627823
-1.39356918	1.040324112
-1.360462945	1.043502879
-1.32893798	1.046759635
-1.296044987	1.050414144
-1.265838951	1.054016866
-1.23325766	1.058186091
-1.199414856	1.062849321
-1.169954595	1.067202864
-1.138136707	1.072231901
-1.105265715	1.077805527
-1.073107862	1.083651705
-1.041993486	1.08969814
-1.007446276	1.096882113
-0.9764040717	1.103775288
-0.9432598924	1.111604526
-0.9132263399	1.119120304
-0.880391734	1.127786197
-0.8494969288	1.13634234
-0.8172029553	1.145646029
-0.7856296935	1.154997453
-0.7525754145	1.164869974
-0.7207402151	1.174148866
-0.6881841257	1.182857284
-0.6558976172	1.189744732
-0.626229669	1.192998975
-0.5922268524	1.189347427
-0.5770205901	1.183039293
-0.5618143278	1.171756148
-0.5456012806	1.150994513
-0.5293882334	1.11465974
-0.5138702785	1.051805184
-0.4983523236	0.9268116856
-0.4900142427	0.79978084
-0.4816761618	0.567894809
-0.4775071214	0.3651805669
-0.4733380809	0.0311108301
-0.4722958208	-0.08885903119
-0.4712535607	-0.2316640694
-0.4702113006	-0.4044404181
-0.4691690405	-0.6176429507
-0.4681267803	-0.8872283673
-0.4670845202	-1.238822598
-0.4660422601	-1.716352464
-0.465	-2.401933513


==> PicsData/BlockOfDotsMagBadFivePointsII.dat <==
-0.46	91.62519837
-0.4583243438	11.26101781
-0.4566486875	6.640127097
-0.4549730313	4.98055812
-0.4532973751	4.127093268
-0.4499460626	3.258427703
-0.4465947502	2.819412214
-0.4432434377	2.555384722
-0.4398921253	2.37974852
-0.4365408128	2.254963197
-0.4331895004	2.162116581
-0.4197842506	1.951402795
-0.4063790007	1.854026947
-0.3830513284	1.78011294
-0.359723656	1.756158561
-0.3072548413	1.771526188
-0.2544382293	1.830952901
-0.2018726454	1.915720984
-0.1531376202	2.012977292
-0.1026753245	2.131665072
-0.05048714611	2.273827611
0.001533664137	2.435654659
0.05504346165	2.623303824
0.1021749204	2.805953157
0.15523378	3.029399916
0.2085105042	3.269344427
0.2598525	3.510108067
0.3064759509	3.731001959
0.3619157434	3.98751761
0.4088805198	4.191646425
0.4635117196	4.404837273
0.5118695883	4.565764436
0.5649258346	4.708600627
0.6154479278	4.81167911
0.6681624319	4.888080456
0.7165708023	4.934904378
0.7687857696	4.966366884
0.8230224459	4.984555953
0.870235632	4.992797449
0.9212271665	4.997139344
0.9739064111	4.999024059
1.025442775	4.999702019
1.075306856	4.999917978
1.130672417	4.999983721
1.180420836	4.999996841
1.233537892	4.99999956
1.28166984	4.999999941
1.334290772	4.999999995
1.383802968	5
1.435557479	5
1.486156973	5
1.539129955	5
1.590149232	5
1.642323812	5
1.694066359	5
1.741612387	5
1.7961055	5
1.844844791	5
1.89681104	5
1.946549371	5
2	5


==> PicsData/BlockOfDotsMagThreePoints.dat <==
-5	1.005001221
-4.803825612	1.007856801
-4.633135327	1.011639282
-4.441176249	1.018107516
-4.247944741	1.028250399
-4.055631629	1.043972059
-3.877332757	1.066240685
-3.692714602	1.101134914
-3.501782242	1.15623027
-3.311462204	1.239426567
-3.115694652	1.365547033
-3.029478569	1.436165103
-2.943262486	1.515525047
-2.846203597	1.612686184
-2.749144707	1.712486948
-2.651687285	1.806738824
-2.554229863	1.885621144
-2.460311577	1.940972676
-2.366393292	1.975355867
-2.323749892	1.985094225
-2.281106492	1.991989539
-2.238463092	1.996679125
-2.195819692	1.999757996
-2.094405437	2.003380153
-1.992991182	2.005003747
-1.82116883	2.007546762
-1.621298587	2.011957784
-1.444379555	2.017969819
-1.250271337	2.028092112
-1.065434411	2.042980153
-0.8725764687	2.066948895
-0.6954726744	2.100468439
-0.5044423063	2.155239412
-0.3060154419	2.242234514
-0.1332842731	2.352120808
-0.04000707594	2.426816857
0.05327012125	2.511861893
0.1496345931	2.607957436
0.245999065	2.706912998
0.3402729006	2.798539482
0.4345467362	2.876376966
0.5257615197	2.932571112
0.6169763031	2.968646353
0.6676155358	2.981090553
0.7182547684	2.989318428
0.7688940011	2.994389536
0.8195332337	2.997282519
0.9105364394	2.999415934
1.001539645	2.999912372
1.195870338	2.999999696
1.371962828	3
1.564478433	3
1.745620613	3
1.934966386	3
2.120086488	3
2.313890078	3
2.50054597	3
2.691428579	3
2.880730583	3
3.054679465	3
3.254044514	3
3.43235899	3
3.622479413	3
3.804448917	3
4	3


==> PicsData/BlockOfDotslogE0ThreePoints.dat <==
-5	0.004436799618
-4.803825612	0.006961338798
-4.633135327	0.01029560735
-4.441176249	0.01597199095
-4.247944741	0.02480975723
-4.055631629	0.03835948329
-3.877332757	0.05725388655
-3.692714602	0.08619944899
-3.501782242	0.1304020534
-3.311462204	0.1941231769
-3.115694652	0.2851142394
-3.029478569	0.333734681
-2.943262486	0.3868214864
-2.846203597	0.4500654442
-2.749144707	0.5135710619
-2.651687285	0.5726716519
-2.554229863	0.6217852363
-2.460311577	0.6561776837
-2.366393292	0.6775295769
-2.323749892	0.6835682839
-2.281106492	0.6878341456
-2.238463092	0.6907228002
-2.195819692	0.6926042371
-2.094405437	0.6947566453
-1.992991182	0.6956364072
-1.82116883	0.6969133921
-1.621298587	0.69910827
-1.444379555	0.7020919658
-1.250271337	0.7070955046
-1.065434411	0.7144096011
-0.8725764687	0.7260735562
-0.6954726744	0.7421603862
-0.5044423063	0.7679018136
-0.3060154419	0.8074729195
-0.1332842731	0.8553173927
0.05327012125	0.9210242683
0.245999065	0.9958088704
0.4345467362	1.056531504
0.5257615197	1.075879551
0.6169763031	1.088106075
0.7182547684	1.095045411
0.8195332337	1.097706051
0.9105364394	1.098417581
1.001539645	1.098583079
1.195870338	1.098612187
1.371962828	1.098612289
1.564478433	1.098612289
1.745620613	1.098612289
1.934966386	1.098612289
2.120086488	1.098612289
2.313890078	1.098612289
2.50054597	1.098612289
2.691428579	1.098612289
2.880730583	1.098612289
3.054679465	1.098612289
3.254044514	1.098612289
3.43235899	1.098612289
3.622479413	1.098612289
3.804448917	1.098612289
4	1.098612289


==> PicsData/CantorE0DerivDepth10N2048.dat <==
-1.97896958	0.004190960231
-1.939640704	0.004586819313
-1.90076372	0.005015626397
-1.859470257	0.005514517459
-1.81813884	0.006063350245
-1.778408242	0.0066418478
-1.739502564	0.007262119894
-1.699242543	0.00796477744
-1.658371264	0.008747125293
-1.61698164	0.009617566889
-1.577509643	0.01052668548
-1.538214507	0.01151845082
-1.496509167	0.01267172908
-1.455477189	0.01391775923
-1.417054658	0.01519394982
-1.377024951	0.01665006815
-1.336861375	0.01824565809
-1.297014932	0.0199823873
-1.256622112	0.02190556926
-1.216846997	0.02398123375
-1.176223062	0.02629881427
-1.13573316	0.02882983874
-1.09607227	0.03153818865
-1.056607301	0.03448436687
-1.014856442	0.0378938922
-0.9750673061	0.04144415132
-0.9365509309	0.04519511451
-0.8958907405	0.04951170323
-0.8550168655	0.054251155
-0.8152471114	0.05928172568
-0.773975527	0.06498236197
-0.7327493061	0.07118969521
-0.69240496	0.07781820186
-0.652694602	0.08490349235
-0.6131788263	0.09256543769
-0.5731217104	0.1009812814
-0.5334044088	0.1100300892
-0.4932606635	0.1199253704
-0.4526390281	0.1307627544
-0.411852752	0.1425164119
-0.3713796129	0.1551015841
-0.3306228034	0.1687404559
-0.2916813349	0.1827101267
-0.251661081	0.1980782454
-0.2111728237	0.2146526756
-0.1716756151	0.2318646676
-0.1317865777	0.2502672926
-0.09061825588	0.2703374286
-0.05020097508	0.2910299046
-0.01015551437	0.3124708355
0.03053587477	0.3350779933
0.07116167296	0.3583633529
0.1106970772	0.3815227235
0.1498645471	0.4047699129
0.1908651514	0.4291665819
0.2311424834	0.4529080028
0.2713325928	0.4760573496
0.3106600975	0.4978680746
0.3507603982	0.5189019233
0.3914444991	0.5386998
0.4321924243	0.5566476161
0.4720017524	0.5721856561
0.5118207035	0.5855613319
0.5527476155	0.5970800749
0.5927441698	0.6061901386
0.6335809049	0.6134747144
0.6736591548	0.6189103184
0.7125538016	0.6228033682
0.7539612245	0.6257678111
0.7953625303	0.6278311081
0.8351550712	0.6291792767
0.8757354541	0.6301015081
0.915003994	0.630678157
0.9538598708	0.6310123074
0.9938038308	0.6311669056
1.034981695	0.6311689903
1.075044493	0.6310659191
1.115494027	0.6309061108
1.156717485	0.6307435248
1.195620208	0.6306363863
1.235773917	0.6306051199
1.277469117	0.6306659125
1.317365316	0.6307968651
1.35655591	0.6309610888
1.396437674	0.6311194935
1.43748786	0.6312284132
1.477316209	0.6312546472
1.517012242	0.6311924067
1.558180515	0.6310556067
1.597884016	0.630888627
1.637410556	0.6307334251
1.677346982	0.6306301501
1.71888716	0.6306098985
1.759860709	0.6306811759
1.798805785	0.6308160989
1.838833177	0.6309853363
1.880150133	0.6311442761
1.919308107	0.6312400549
1.959770765	0.6312536726
2.000070337	0.6311816292
2.039902077	0.6310418906
2.081868622	0.6308654099
2.120660804	0.6307193991
2.159537788	0.6306302649
2.200831251	0.6306223438
2.242162667	0.6307065809
2.281893265	0.6308522596
2.320798943	0.6310194663
2.361058965	0.6311722199
2.401930244	0.6312650287
2.443319868	0.6312692326
2.482791865	0.6311897267
2.522087001	0.6310494446
2.563792341	0.6308782167
2.604824318	0.6307362514
2.643246849	0.6306650477
2.683276556	0.6306785998
2.723440133	0.6307764405
2.763286575	0.6309367184
2.803679395	0.6311201437
2.843454511	0.6312762283
2.884078446	0.6313720734
2.924568348	0.6313811004
2.964229238	0.631310161
3.003694206	0.6311843789
3.045445066	0.6310371043
3.085234201	0.6309294523
3.123750577	0.6308941974
3.164410767	0.6309497584
3.205284642	0.6310980563
3.245054396	0.6313057442
3.286325981	0.6315436108
3.327552201	0.6317561263
3.367896548	0.6319012915
3.407606906	0.6319687479
3.447122681	0.6319667578
3.487179797	0.6319252463
3.526897099	0.6318878129
3.567040844	0.6319011023
3.607662479	0.6320066855
3.648448756	0.6322236124
3.688921895	0.6325431197
3.729678704	0.6329384644
3.768620173	0.6333438634
3.808640427	0.6337438279
3.849128684	0.6340976267
3.888625892	0.6343764999
3.92851493	0.6346008629
3.969683252	0.634801173
4.010100532	0.6350084554
4.050145993	0.6352646206
4.090837382	0.6355975299
4.131463181	0.6360002536
4.170998585	0.6364223544
4.210166055	0.6368072557
4.251166659	0.6370893067
4.291443991	0.6371492872
4.3316341	0.6369034843
4.370961605	0.6362913174
4.411061906	0.6352138065
4.451746007	0.6335932518
4.492493932	0.6313407843
4.53230326	0.6284298433
4.572122211	0.6246270754
4.613049123	0.6195836984
4.653045677	0.6132400517
4.693882412	0.6049752404
4.733960662	0.5947875607
4.772855309	0.5825735593
4.814262732	0.5667409752
4.855664038	0.5478064639
4.895456579	0.5264245659
4.936036962	0.5013393949
4.975305502	0.4739227237
5.014161378	0.4437635458
5.054105338	0.4098629185
5.095283202	0.3721650573
5.135346	0.3333910899
5.175795534	0.2928325161
5.217018993	0.2510611609
5.255921716	0.2122594254
5.296075424	0.1739786155
5.337770625	0.137248812
5.377666824	0.1058892782
5.416857418	0.07939566051
5.456739181	0.05703414003
5.497789367	0.03890074149
5.537617716	0.02558108616
5.57731375	0.01609725994
5.618482023	0.009382721636
5.658185524	0.00525695662
5.697712064	0.002771841836
5.73764849	0.00135418873
5.779188667	0.0005935898363
5.820162217	0.0002384881758
5.859107292	9.184077484e-05
5.899134685	3.135230519e-05
5.940451641	9.139022833e-06
5.980543804	2.417610626e-06


==> PicsData/CantorE0DerivDepth9N1024.dat <==
-3.973711975	4.252101512e-05
-3.92455088	4.761010756e-05
-3.87595465	5.325339016e-05
-3.824337821	5.997440561e-05
-3.772673551	6.755011268e-05
-3.723010303	7.572716573e-05
-3.674378206	8.470276327e-05
-3.624053178	9.511228111e-05
-3.57296408	0.0001069846362
-3.521227049	0.0001205229864
-3.471887054	0.0001350042466
-3.422768133	0.0001511880492
-3.370636458	0.0001704695957
-3.319346486	0.0001918286323
-3.271318323	0.0002142367284
-3.221281189	0.0002404407751
-3.171076719	0.0002698521933
-3.121268666	0.000302690237
-3.07077764	0.0003399550393
-3.021058746	0.0003812194104
-2.970278827	0.000428469668
-2.919666449	0.0004814391321
-2.870090337	0.0005395904577
-2.820759126	0.0006045276081
-2.768570553	0.0006817217428
-2.718834133	0.0007642919643
-2.670688664	0.0008539230681
-2.619863426	0.0009599225648
-2.568771082	0.001079668832
-2.519058889	0.001210480033
-2.467469409	0.001363220032
-2.415936633	0.001534637049
-2.3655062	0.001723555849
-2.315868253	0.00193183404
-2.266473533	0.002164480091
-2.216402138	0.002428488835
-2.166755511	0.002722307536
-2.116575829	0.003055137065
-2.065798785	0.003433560225
-2.01481594	0.003860221253
-1.964224516	0.004336173694
-1.913278504	0.004874459066
-1.864601669	0.005450473625
-1.814576351	0.006114677255
-1.76396603	0.006866860955
-1.714594519	0.007690803759
-1.664733222	0.008621837101
-1.61327282	0.009702102282
-1.562751219	0.01089044522
-1.512694393	0.01221402171
-1.461830157	0.01371927536
-1.411047909	0.01540874524
-1.361628654	0.01724620469
-1.312669316	0.01928581109
-1.261418561	0.02167281254
-1.211071896	0.0243022345
-1.160834259	0.02723901908
-1.111674878	0.03044906514
-1.061549502	0.03410870227
-1.010694376	0.03825641422
-0.9597594696	0.0429082671
-0.9099978095	0.04797605348
-0.8602241206	0.05363553013
-0.8090654807	0.06011484757
-0.7590697877	0.06717407553
-0.7080238688	0.0752006733
-0.6579260565	0.08394970568
-0.609307748	0.09336188
-0.5575484693	0.10447004
-0.5057968372	0.1167678461
-0.4560561611	0.1298360425
-0.4053306824	0.1445050069
-0.3562450075	0.1600641413
-0.3076751616	0.1768851539
-0.2577452116	0.1956950191
-0.2062728814	0.2167692093
-0.1561943839	0.2389007847
-0.1056324663	0.2629257597
-0.05410314322	0.2890126449
-0.005474739447	0.315042405
0.04471739573	0.3431529104
0.09683639648	0.3733699228
0.146706645	0.4028914396
0.1956948877	0.4320252396
0.245547092	0.4612706341
0.2968598249	0.4902926389
0.3466452611	0.5167921699
0.3962653028	0.5408676712
0.4477256442	0.5629103541
0.4973550204	0.5809069991
0.546763195	0.5954914196
0.5966837279	0.6069310106
0.6486089497	0.615648821
0.6998258867	0.6216328577
0.7485072309	0.6254243946
0.7985414719	0.6279415492
0.8501876663	0.6295565314
0.8991351334	0.6304733106
0.9497134563	0.6309792841
1.000087922	0.6311751346
1.049877596	0.6311384275
1.102335777	0.6309611161
1.150826005	0.6307664068
1.199422234	0.6306334179
1.251039063	0.6306203723
1.302703334	0.6307457113
1.352366581	0.6309453902
1.400998679	0.6311364657
1.451323706	0.6312485117
1.502412805	0.6312266371
1.554149835	0.6310749717
1.603489831	0.6308708768
1.652608751	0.6306946715
1.704740426	0.6306164741
1.756030398	0.6306827642
1.804058562	0.6308497194
1.854095695	0.6310616375
1.904300166	0.6312274849
1.954108219	0.6312752117
2.004599244	0.6311913701
2.054318138	0.631011032
2.105098057	0.6308092362
2.155710435	0.6306796906
2.205286547	0.6306782071
2.254617758	0.6308076933
2.306806332	0.6310305024
2.356542752	0.6312416803
2.404688221	0.6313668492
2.455513459	0.6313705416
2.506605803	0.6312515254
2.556317995	0.6310782608
2.607907476	0.6309328809
2.659440252	0.6309029232
2.709870684	0.631023578
2.759508632	0.6312589805
2.808903352	0.6315414153
2.858974746	0.6317915438
2.908621373	0.6319391106
2.958801055	0.631971724
3.009578099	0.6319259169
3.060560944	0.6318859358
3.111152368	0.631945626
3.16209838	0.6321673019
3.210775216	0.6325349218
3.260800533	0.6330240864
3.311410855	0.6335468643
3.360782366	0.6340042844
3.410643662	0.634369956
3.462104065	0.6346536224
3.512625666	0.634900592
3.562682491	0.63519409
3.613546728	0.6355975434
3.664328976	0.6361065595
3.713748231	0.6366255752
3.762707568	0.6370241545
3.813958324	0.6371427799
3.864304989	0.6367783012
3.914542625	0.6357845185
3.963702006	0.6340748812
4.013827382	0.6314209825
4.064682508	0.6275867281
4.115617415	0.6222148947
4.165379075	0.6150388504
4.215152764	0.605285863
4.266311404	0.5919685916
4.316307097	0.5750300592
4.367353016	0.5531602827
4.417450828	0.5268762845
4.466069136	0.4965094144
4.517828415	0.4589231591
4.569580047	0.4162979947
4.619320723	0.3710304414
4.670046202	0.3216092365
4.719131877	0.2720944295
4.767701723	0.2232434031
4.817631673	0.1752543367
4.869104003	0.1303836012
4.919182501	0.09281893009
4.969744418	0.06229937682
5.021273741	0.03873189486
5.069902145	0.02310698495
5.12009428	0.01256491666
5.172213281	0.00606763218
5.222083529	0.002721453172
5.271071772	0.001120415165
5.320923976	0.0003999734579
5.372236709	0.0001213704608
5.422022145	3.174498298e-05
5.471642187	7.327692254e-06
5.523102529	1.262226805e-06
5.572731905	1.87776457e-07
5.622140079	2.225908027e-08
5.672060612	1.989007243e-09
5.723985834	1.202657387e-10
5.775202771	4.991225142e-12
5.823884115	3.190099611e-14
5.873918356	0
5.925564551	0
5.975679755	0


==> PicsData/CantorMagnitudeDimensionDepth10.dat <==
-2	0.004975119411
-1.95793916	0.005478284544
-1.921342248	0.005957064106
-1.880185192	0.006545338425
-1.838755321	0.007195771832
-1.797522359	0.007906768481
-1.759294125	0.008628021029
-1.719711003	0.009443579253
-1.678774082	0.01036735607
-1.637968446	0.01137705677
-1.595994833	0.01251704929
-1.559024453	0.01361410406
-1.51740456	0.01496283923
-1.475613773	0.01644932417
-1.435340605	0.01801883205
-1.398768711	0.0195708856
-1.355281192	0.02158749384
-1.318441558	0.0234536862
-1.275588307	0.02582302618
-1.237655918	0.02811349388
-1.196038076	0.03085342719
-1.156408048	0.03370168052
-1.115058271	0.03694343805
-1.077086269	0.04018286832
-1.036128334	0.04398150323
-0.9935845504	0.04828858647
-0.9565500619	0.05236099317
-0.9165517998	0.05712249094
-0.8752296812	0.06246641741
-0.8348040498	0.06814249373
-0.7956901729	0.07408555129
-0.7522608812	0.08123955606
-0.7132377311	0.08819818426
-0.6715721889	0.09621684423
-0.6338170151	0.1040375907
-0.5925406376	0.113223378
-0.5537027831	0.1225019566
-0.5131060346	0.1328888711
-0.4734152925	0.1437506784
-0.4318627638	0.1558965366
-0.3918427401	0.1683645798
-0.3509164856	0.1819132853
-0.3103291212	0.19615784
-0.2730335485	0.2099599666
-0.2302886135	0.2266142825
-0.192057034	0.2422542743
-0.1512941962	0.2596811987
-0.1122789592	0.2770557965
-0.06895755256	0.2970929471
-0.03144439759	0.3150222829
0.01113336884	0.3359445708
0.0499383807	0.3554588845
0.09238496523	0.3771791452
0.1290091891	0.3961313688
0.1707199051	0.4178191239
0.2110103976	0.4387234217
0.2512745692	0.4594037807
0.2913906163	0.4796223104
0.3299295787	0.4985088265
0.3715912177	0.5181294592
0.4112977805	0.5358574652
0.4530870681	0.5532721108
0.4909164366	0.5677560041
0.5327249705	0.5821610107
0.5727702605	0.5942275313
0.6127180792	0.6044653623
0.6544437307	0.6131802797
0.6928745789	0.619430252
0.7322330243	0.6241503487
0.7756894247	0.6275826448
0.8150356358	0.6293386757
0.8552745065	0.6301253469
0.8961964016	0.63023685
0.9338115863	0.6300351565
0.9739081552	0.6297790153
1.013699506	0.6296852639
1.056263883	0.629875594
1.093825102	0.6302857629
1.137162952	0.630928519
1.176272019	0.6315099141
1.214968398	0.631935967
1.256579436	0.632106768
1.298358799	0.6319316123
1.336371833	0.6315122121
1.376739987	0.6309132297
1.41613536	0.6303315569
1.45884036	0.6298827668
1.495792058	0.6297522461
1.538232427	0.6299386028
1.578128604	0.6303912483
1.617639428	0.6309830368
1.657181684	0.6315609467
1.697512281	0.6319771217
1.740262039	0.6321021504
1.77945938	0.6318978819
1.818152189	0.6314483904
1.859514166	0.630825701
1.900786101	0.6302340548
1.937830113	0.6298698041
1.981711417	0.6297616741
2.018429257	0.6299651458
2.061374896	0.6304773454
2.102362348	0.6311002555
2.13895926	0.6316205893
2.180116315	0.6320130746
2.221546186	0.6320945969
2.262779148	0.6318399999
2.301007382	0.6313670941
2.340590504	0.630764652
2.381527426	0.6301893996
2.422333062	0.6298247995
2.464306674	0.6297752268
2.501277055	0.6300184826
2.542896947	0.6305406884
2.584687735	0.6311791276
2.624960902	0.6317264375
2.661532796	0.6320366166
2.705020316	0.6320755104
2.741859949	0.6318193136
2.784713201	0.6312693688
2.82264559	0.630687533
2.864263432	0.6301215332
2.90389346	0.6298001081
2.945243236	0.6297849559
2.983215239	0.6300633887
3.024173174	0.6305967567
3.066716957	0.6312462125
3.103751446	0.6317371087
3.143749708	0.6320506501
3.185071826	0.6320516994
3.225497458	0.6317342148
3.264611335	0.6312083096
3.308040626	0.6305386446
3.347063776	0.6300287666
3.388729319	0.6297324208
3.426484492	0.6297548684
3.46776087	0.6300862205
3.506598724	0.6306028773
3.547195473	0.6312041578
3.586886215	0.6316876145
3.628438744	0.6319341094
3.668458767	0.6318445315
3.709385022	0.6314336544
3.749972386	0.6308057146
3.787267959	0.6301684777
3.830012894	0.6295413127
3.868244474	0.6291983456
3.909007311	0.6291233816
3.948022548	0.6293090173
3.991343955	0.6296872276
4.02885711	0.6300066917
4.071434876	0.6301663682
4.110239888	0.6299812915
4.152686473	0.6293292626
4.189310697	0.6283907572
4.231021413	0.6269749594
4.271311905	0.6253786891
4.311576077	0.6236832409
4.351692124	0.6219698494
4.390231086	0.6202941845
4.431892725	0.6183373155
4.471599288	0.6161277993
4.513388576	0.6131443257
4.551217944	0.609582893
4.593026478	0.6043971611
4.633071768	0.5979579016
4.673019587	0.5899190381
4.714745238	0.5796644704
4.753176086	0.5684434825
4.792534532	0.5550808207
4.835990932	0.5379518791
4.875337143	0.5200699161
4.915576014	0.4991746584
4.956497909	0.4749251519
4.994113094	0.4497500403
5.034209663	0.4197573278
5.074001014	0.3868439522
5.116565391	0.3485279081
5.15412661	0.3126140112
5.197464459	0.2697154453
5.236573527	0.2307561565
5.275269905	0.1931214112
5.316880943	0.1549137005
5.358660306	0.1200922976
5.396673341	0.0922831998
5.437041495	0.06728564142
5.476436868	0.04753394444
5.519141867	0.03109001212
5.556093565	0.02060747059
5.598533934	0.01216225283
5.638430112	0.006986549447
5.677940936	0.003794602218
5.717483191	0.001926514683
5.757813789	0.000894697299
5.800563546	0.0003621071679
5.839760888	0.000144261222
5.878453697	5.296187142e-005
5.919815673	1.62114283e-005
5.961087608	4.380018725e-006
6	1.122182584e-006


==> PicsData/CantorMagnitudeDimensionDepth13.dat <==
-2	0.004975119411
-1.95793916	0.005478284544
-1.921342248	0.005957064106
-1.880185192	0.006545338425
-1.838755321	0.007195771832
-1.797522359	0.007906768481
-1.759294125	0.008628021029
-1.719711003	0.009443579253
-1.678774082	0.01036735607
-1.637968446	0.01137705677
-1.595994833	0.01251704929
-1.559024453	0.01361410406
-1.51740456	0.01496283923
-1.475613773	0.01644932417
-1.435340605	0.01801883205
-1.398768711	0.0195708856
-1.355281192	0.02158749384
-1.318441558	0.0234536862
-1.275588307	0.02582302618
-1.237655918	0.02811349388
-1.196038076	0.03085342719
-1.156408048	0.03370168052
-1.115058271	0.03694343805
-1.077086269	0.04018286832
-1.036128334	0.04398150323
-0.9935845504	0.04828858647
-0.9565500619	0.05236099317
-0.9165517998	0.05712249094
-0.8752296812	0.06246641741
-0.8348040498	0.06814249373
-0.7956901729	0.07408555129
-0.7522608812	0.08123955606
-0.7132377311	0.08819818426
-0.6715721889	0.09621684423
-0.6338170151	0.1040375907
-0.5925406376	0.113223378
-0.5537027831	0.1225019566
-0.5131060346	0.1328888711
-0.4734152925	0.1437506784
-0.4318627638	0.1558965366
-0.3918427401	0.1683645798
-0.3509164856	0.1819132853
-0.3103291212	0.19615784
-0.2730335485	0.2099599666
-0.2302886135	0.2266142825
-0.192057034	0.2422542743
-0.1512941962	0.2596811987
-0.1122789592	0.2770557965
-0.06895755256	0.2970929471
-0.03144439759	0.3150222829
0.01113336884	0.3359445708
0.0499383807	0.3554588845
0.09238496523	0.3771791452
0.1290091891	0.3961313688
0.1707199051	0.4178191239
0.2110103976	0.4387234217
0.2512745692	0.4594037807
0.2913906163	0.4796223104
0.3299295787	0.4985088265
0.3715912177	0.5181294592
0.4112977805	0.5358574652
0.4530870681	0.5532721108
0.4909164366	0.5677560041
0.5327249705	0.5821610107
0.5727702605	0.5942275313
0.6127180792	0.6044653623
0.6544437307	0.6131802797
0.6928745789	0.619430252
0.7322330243	0.6241503487
0.7756894247	0.6275826449
0.8150356358	0.6293386757
0.8552745065	0.630125347
0.8961964016	0.6302368501
0.9338115863	0.6300351566
0.9739081552	0.6297790153
1.013699506	0.629685264
1.056263883	0.6298755941
1.093825102	0.6302857631
1.137162952	0.6309285192
1.176272019	0.6315099143
1.214968398	0.6319359673
1.256579436	0.6321067684
1.298358799	0.6319316128
1.336371833	0.6315122127
1.376739987	0.6309132304
1.41613536	0.6303315577
1.45884036	0.6298827679
1.495792058	0.6297522475
1.538232427	0.6299386045
1.578128604	0.6303912504
1.617639428	0.6309830395
1.657181684	0.63156095
1.697512281	0.6319771258
1.740262039	0.6321021556
1.77945938	0.6318978883
1.818152189	0.6314483983
1.859514166	0.630825711
1.900786101	0.6302340673
1.937830113	0.6298698193
1.981711417	0.6297616934
2.018429257	0.6299651694
2.061374896	0.6304773753
2.102362348	0.6311002929
2.13895926	0.6316206349
2.180116315	0.6320131317
2.221546186	0.6320946685
2.262779148	0.6318400895
2.301007382	0.6313672046
2.340590504	0.630764789
2.381527426	0.630189571
2.422333062	0.6298250137
2.464306674	0.6297754961
2.501277055	0.6300188121
2.542896947	0.6305411018
2.584687735	0.6311796468
2.624960902	0.631727084
2.661532796	0.6320374057
2.705020316	0.6320765106
2.741859949	0.6318205365
2.784713201	0.631270914
2.82264559	0.6306894339
2.864263432	0.6301239192
2.90389346	0.6298030706
2.945243236	0.6297886684
2.983215239	0.6300679555
3.024173174	0.6306024658
3.066716957	0.6312534107
3.103751446	0.631745916
3.143749708	0.6320616022
3.185071826	0.6320654188
3.225497458	0.6317513194
3.264611335	0.6312294853
3.308040626	0.6305654877
3.347063776	0.630061985
3.388729319	0.6297741232
3.426484492	0.6298061095
3.46776087	0.6301503929
3.506598724	0.630682172
3.547195473	0.6313030716
3.586886215	0.6318103905
3.628438744	0.6320880633
3.668458767	0.6320359941
3.709385022	0.6316729696
3.749972386	0.6311043163
3.787267959	0.6305344332
3.830012894	0.6300033144
3.868244474	0.6297673442
3.909007311	0.629833735
3.948022548	0.6301872286
3.991343955	0.6307983641
4.02885711	0.6313685868
4.071434876	0.6318817712
4.110239888	0.6320979212
4.152686473	0.6319925934
4.189310697	0.6316375287
4.231021413	0.6310423306
4.271311905	0.630433135
4.311576077	0.6299599599
4.351692124	0.6297525641
4.390231086	0.6298549234
4.431892725	0.6302666494
4.471599288	0.6308409698
4.513388576	0.631465604
4.551217944	0.6318964869
4.593026478	0.6320936792
4.633071768	0.631956046
4.673019587	0.6315361113
4.714745238	0.6309183441
4.753176086	0.6303405217
4.792534532	0.6298939662
4.835990932	0.6297068215
4.875337143	0.6298598828
4.915576014	0.6302881891
4.956497909	0.6308799465
4.994113094	0.6314146316
5.034209663	0.6318199705
5.074001014	0.631940364
5.116565391	0.6317115863
5.15412661	0.6312440832
5.197464459	0.6305288742
5.236573527	0.6298821297
5.275269905	0.6293880868
5.316880943	0.6291293397
5.358660306	0.6291836173
5.396673341	0.6294480059
5.437041495	0.6298191706
5.476436868	0.6301029004
5.519141867	0.6301331127
5.556093565	0.6298132893
5.598533934	0.6289973737
5.638430112	0.6278266389
5.677940936	0.6263778773
5.717483191	0.6247613259
5.757813789	0.6230491236
5.800563546	0.6212159597
5.839760888	0.6194701088
5.878453697	0.6175451158
5.919815673	0.6150241162
5.961087608	0.6117225265
6	0.6075977405


==> PicsData/CantorlogE0Depth10N2048.dat <==
-2	0.00399585658
-1.95793916	0.004401745478
-1.921342248	0.004788265294
-1.880185192	0.005263584281
-1.838755321	0.005789646103
-1.797522359	0.00636531515
-1.759294125	0.006949955577
-1.719711003	0.00761185065
-1.678774082	0.008362616506
-1.637968446	0.009184482836
-1.595994833	0.01011399966
-1.559024453	0.01101010952
-1.51740456	0.01211396117
-1.475613773	0.01333332168
-1.435340605	0.01462394882
-1.398768711	0.0159034298
-1.355281192	0.01757066296
-1.318441558	0.01911837628
-1.275588307	0.02109010354
-1.237655918	0.02300339188
-1.196038076	0.0253014805
-1.156408048	0.02770128705
-1.115058271	0.03044621575
-1.077086269	0.0332037184
-1.036128334	0.03645590905
-0.9935845504	0.04016802055
-0.9565500619	0.04370217308
-0.9165517998	0.0478646161
-0.8752296812	0.05257554051
-0.8348040498	0.05762542551
-0.7956901729	0.06296451735
-0.7522608812	0.06946273013
-0.7132377311	0.07585941782
-0.6715721889	0.08332517597
-0.6338170151	0.09070621867
-0.5925406376	0.09950385738
-0.5537027831	0.1085343574
-0.5131060346	0.1188196915
-0.4734152925	0.1297798283
-0.4318627638	0.1422909776
-0.3918427401	0.1554237952
-0.3509164856	0.1700399765
-0.3103291212	0.185809761
-0.2730335485	0.2015002178
-0.2302886135	0.2209958414
-0.192057034	0.2398920309
-0.1512941962	0.261654826
-0.1122789592	0.2841378142
-0.06895755256	0.3111043039
-0.03144439759	0.3362426613
0.01113336884	0.3668769678
0.0499383807	0.3968168037
0.09238496523	0.4318421171
0.1290091891	0.4640160779
0.1707199051	0.5028911813
0.2110103976	0.5427059468
0.2512745692	0.5846958092
0.2913906163	0.6286695179
0.3299295787	0.6728499526
0.3715912177	0.7226279386
0.4112977805	0.7718800436
0.4530870681	0.8254425647
0.4909164366	0.8752829907
0.5327249705	0.9316536374
0.5727702605	0.9867090106
0.6127180792	1.042468351
0.6544437307	1.101409077
0.6928745789	1.156176636
0.7322330243	1.212618919
0.7756894247	1.275234535
0.8150356358	1.332114778
0.8552745065	1.390410392
0.8961964016	1.449782428
0.9338115863	1.504406828
0.9739081552	1.56266552
1.013699506	1.620494908
1.056263883	1.682354581
1.093825102	1.736934149
1.137162952	1.799891693
1.176272019	1.856691381
1.214968398	1.912882158
1.256579436	1.973302298
1.298358799	2.033972699
1.336371833	2.089185242
1.376739987	2.147833776
1.41613536	2.205083381
1.45884036	2.267153268
1.495792058	2.320863209
1.538232427	2.382544947
1.578128604	2.440516456
1.617639428	2.497912833
1.657181684	2.555340738
1.697512281	2.613903975
1.740262039	2.675978031
1.77945938	2.732900296
1.818152189	2.789101901
1.859514166	2.84919661
1.900786101	2.909175603
1.937830113	2.96301848
1.981711417	3.026800627
2.018429257	3.080164478
2.061374896	3.142565679
2.102362348	3.202104923
2.13895926	3.255254073
2.180116315	3.315017404
2.221546186	3.375176129
2.262779148	3.435056928
2.301007382	3.490586916
2.340590504	3.548100243
2.381527426	3.607595007
2.422333062	3.66690769
2.464306674	3.727918482
2.501277055	3.781650052
2.542896947	3.842125631
2.584687735	3.902833051
2.624960902	3.961322734
2.661532796	4.014430973
2.705020316	4.077583164
2.741859949	4.131089653
2.784713201	4.193346235
2.82264559	4.248469879
2.864263432	4.308964211
2.90389346	4.366577867
2.945243236	4.426692532
2.983215239	4.481890358
3.024173174	4.541416808
3.066716957	4.603233632
3.103751446	4.65703618
3.143749708	4.715141158
3.185071826	4.775174573
3.225497458	4.833919361
3.264611335	4.89077667
3.308040626	4.953930803
3.347063776	5.010696696
3.388729319	5.071320331
3.426484492	5.126260218
3.46776087	5.186323837
3.506598724	5.24283531
3.547195473	5.301902583
3.586886215	5.359652853
3.628438744	5.420122136
3.668458767	5.478381232
3.709385022	5.537989682
3.749972386	5.59714149
3.787267959	5.651530673
3.830012894	5.713906181
3.868244474	5.769726724
3.909007311	5.829269241
3.948022548	5.886279182
3.991343955	5.949601377
4.02885711	6.004451649
4.071434876	6.066732313
4.110239888	6.123524123
4.152686473	6.185684799
4.189310697	6.239354546
4.231021413	6.300515089
4.271311905	6.359619321
4.311576077	6.418690503
4.351692124	6.477521668
4.390231086	6.533985676
4.431892725	6.594921399
4.471599288	6.652849398
4.513388576	6.713599149
4.551217944	6.768338744
4.593026478	6.82847016
4.633071768	6.88560054
4.673019587	6.942008354
4.714745238	7.000132478
4.753176086	7.052765406
4.792534532	7.105561817
4.835990932	7.162271086
4.875337143	7.211901255
4.915576014	7.260676294
4.956497909	7.307915573
4.994113094	7.348963045
5.034209663	7.389933853
5.074001014	7.427486711
5.116565391	7.463961902
5.15412661	7.492796198
5.197464459	7.522017687
5.236573527	7.544626235
5.275269905	7.563538912
5.316880943	7.580208317
5.358660306	7.593411727
5.396673341	7.60268003
5.437041495	7.610059944
5.476436868	7.61523358
5.519141867	7.619058763
5.556093565	7.621235315
5.598533934	7.622808381
5.638430112	7.623670318
5.677940936	7.624148581
5.717483191	7.624400955
5.757813789	7.624526712
5.800563546	7.624585142
5.839760888	7.624606666
5.878453697	7.624614849
5.919815673	7.624617835
5.961087608	7.624618703
6	7.62461892


==> PicsData/CantorlogE0Depth9N1024.dat <==
-4	3.999958671e-05
-3.94742395	4.514721607e-05
-3.90167781	5.016219726e-05
-3.85023149	5.647056869e-05
-3.798444152	6.362220194e-05
-3.746902949	7.163891452e-05
-3.699117657	7.9971152e-05
-3.649638754	8.962128559e-05
-3.598467603	0.0001008279787
-3.547460557	0.0001133931169
-3.494993542	0.0001279534709
-3.448780566	0.0001423191795
-3.396755701	0.0001604302498
-3.344517216	0.0001809349389
-3.294175757	0.0002031708495
-3.248460889	0.000225721916
-3.194101489	0.0002558172009
-3.148051948	0.0002844304353
-3.094485383	0.0003217647251
-3.047069897	0.0003588804014
-2.995047594	0.0004045450656
-2.94551006	0.0004534181964
-2.893822839	0.000510716301
-2.846357836	0.0005696893343
-2.795160417	0.0006409549255
-2.741980688	0.0007244323335
-2.695687577	0.0008059011383
-2.64568975	0.0009042083933
-2.594037102	0.001018376417
-2.543505062	0.00114400055
-2.494612716	0.001280274924
-2.440326102	0.001450676814
-2.391547164	0.001623043648
-2.339465236	0.001829737757
-2.292271269	0.002039666542
-2.240675797	0.002296813193
-2.192128479	0.002568280192
-2.141382543	0.002886373212
-2.091769116	0.003235389439
-2.039828455	0.003646035658
-1.989803425	0.00409068253
-1.938645607	0.004601463105
-1.887911402	0.005170896561
-1.841291936	0.005755979217
-1.787860767	0.006508266816
-1.740071292	0.007263891603
-1.689117745	0.008166214218
-1.640348699	0.009134402371
-1.586196941	0.01034414811
-1.539305497	0.01152000624
-1.486083289	0.01301681827
-1.437577024	0.01454912142
-1.384518793	0.01643162464
-1.338738514	0.01824959864
-1.286600119	0.02056491988
-1.236237003	0.02307821537
-1.185906788	0.02589459164
-1.13576173	0.02903969772
-1.087588027	0.03241723136
-1.035510978	0.03650726847
-0.9858777744	0.04087939032
-0.9336411648	0.04604036401
-0.8863544543	0.05126407707
-0.8340937869	0.05771828893
-0.7840371744	0.06464710281
-0.734102401	0.07237071519
-0.6819453367	0.08140202118
-0.6339067764	0.0906879393
-0.5847087196	0.1012642263
-0.5303882191	0.1143310855
-0.4812054553	0.127554752
-0.4309068668	0.1425919444
-0.379754498	0.1596121316
-0.3327355171	0.1769415086
-0.282614806	0.1973553293
-0.2328756171	0.2197680284
-0.1796701457	0.2463244514
-0.1327186221	0.2721519862
-0.07854631055	0.3049483876
-0.02965997588	0.3374810802
0.01871049698	0.372569599
0.07072429447	0.4136677173
0.1229484985	0.4585657021
0.1704647915	0.5026461785
0.2209249839	0.5528427102
0.2701692	0.6051457252
0.3235504497	0.6654099811
0.3697400724	0.7203736896
0.4227905332	0.7864424065
0.4726607553	0.8510816446
0.5220492854	0.9171431398
0.5714771045	0.984917066
0.6218903513	1.055370097
0.6753275482	1.131121802
0.7243242251	1.20125381
0.7726902367	1.27090536
0.824392707	1.345661385
0.8759826256	1.420446517
0.9222876412	1.487668363
0.9771392714	1.567361391
1.023036572	1.634065519
1.07671862	1.712078952
1.127952935	1.786514299
1.173699075	1.852955687
1.225145394	1.927660224
1.276932733	2.002858395
1.328473935	2.077714038
1.376259228	2.147136771
1.42573813	2.219041759
1.476909282	2.293419203
1.527916327	2.367555548
1.580383343	2.443795569
1.626596319	2.510926103
1.678621184	2.586478077
1.730859668	2.662330869
1.781201128	2.735436773
1.826915995	2.801841512
1.881275395	2.880829694
1.927324937	2.94776063
1.980891501	3.025623107
2.028306987	3.094535439
2.08032929	3.170121588
2.129866825	3.242074458
2.181554045	3.317134312
2.229019049	3.386062526
2.280216467	3.460426183
2.333396196	3.537696405
2.379689307	3.604982871
2.429687135	3.677668508
2.481339783	3.752760322
2.531871822	3.826209164
2.580764168	3.897255189
2.635050783	3.976121515
2.683829721	4.046983052
2.735911648	4.122657337
2.783105616	4.191255067
2.834701087	4.266284059
2.883248406	4.336908454
2.933994341	4.410748539
2.983607769	4.482944445
3.03554843	4.558521389
3.085573459	4.631306363
3.136731277	4.705746543
3.187465483	4.779596217
3.234084949	4.847495859
3.287516118	4.925376694
3.335305592	4.995091768
3.386259139	5.069476243
3.435028185	5.14071274
3.489179944	5.219847086
3.536071387	5.28839828
3.589293595	5.366240466
3.63779986	5.43723023
3.690858091	5.514944063
3.736638371	5.582052668
3.788776766	5.658529387
3.839139881	5.732415878
3.889470096	5.806211862
3.939615155	5.879621618
3.987788858	5.949955772
4.039865907	6.025670622
4.08949911	6.097394167
4.14173572	6.1722337
4.18902243	6.239200161
4.241283097	6.312037013
4.29133971	6.380267082
4.341274483	6.4463835
4.393431548	6.512815881
4.441470108	6.571095181
4.490668165	6.627341114
4.544988665	6.68474211
4.594171429	6.731886816
4.644470018	6.774858367
4.695622386	6.812738366
4.742641367	6.842196725
4.792762078	6.867960621
4.842501267	6.888032275
4.895706739	6.904005587
4.942658262	6.91404023
4.996830574	6.921811227
5.045716909	6.926171081
5.094087381	6.92874467
5.146101179	6.930249523
5.198325383	6.93097916
5.245841676	6.931276915
5.296301868	6.931407094
5.345546084	6.931452447
5.398927334	6.931467365
5.445116957	6.931470741
5.498167418	6.931471637
5.54803764	6.931471781
5.59742617	6.931471803
5.646853989	6.931471805
5.697267236	6.931471806
5.750704433	6.931471806
5.79970111	6.931471806
5.848067121	6.931471806
5.899769591	6.931471806
5.95135951	6.931471806
6	6.931471806


==> PicsData/E0LinearTree10.dat <==
0.01	1.033314793
0.01035321843	1.034502967
0.01071891319	1.035733925
0.01109752496	1.037009238
0.01148951	1.038330533
0.01189534067	1.039699501
0.01231550603	1.041117898
0.01275051241	1.042587545
0.01320088401	1.044110335
0.01366716357	1.045688231
0.01414991298	1.047323273
0.01464971398	1.049017581
0.01516716888	1.050773354
0.01570290125	1.052592877
0.01625755666	1.054478526
0.01683180353	1.056432767
0.01742633385	1.058458162
0.0180418641	1.060557376
0.018679136	1.062733176
0.01933891751	1.064988438
0.02002200372	1.067326152
0.0207292178	1.069749429
0.02146141198	1.072261498
0.02221946861	1.074865721
0.0230043012	1.077565593
0.02381685552	1.080364748
0.02465811075	1.083266967
0.02552908067	1.086276182
0.02643081486	1.089396486
0.02736439998	1.092632137
0.02833096103	1.095987564
0.02933166279	1.09946738
0.03036771119	1.103076385
0.03144035472	1.106819576
0.032550886	1.110702155
0.03370064329	1.114729541
0.03489101213	1.118907376
0.03612342699	1.123241535
0.03739937302	1.127738141
0.03872038784	1.132403571
0.04008806331	1.137244468
0.0415040476	1.142267757
0.04297004706	1.147480652
0.04448782833	1.152890676
0.04605922042	1.158505666
0.04768611698	1.164333796
0.04937047853	1.170383584
0.05111433483	1.176663915
0.05291978735	1.183184053
0.05478901179	1.189953659
0.05672426067	1.196982807
0.05872786617	1.204282006
0.06080224265	1.211862218
0.06294988993	1.219734876
0.06517339607	1.227911907
0.06747544055	1.236405751
0.06985879748	1.24522939
0.07232633897	1.254396361
0.07488103858	1.263920788
0.07752597488	1.273817404
0.08026433521	1.284101577
0.08309941948	1.294789336
0.08603464423	1.305897396
0.08907354644	1.31744319
0.09221978828	1.329444892
0.09547716118	1.341921451
0.0988495905	1.354892616
0.1023411402	1.368378967
0.1059560179	1.382401946
0.1096985798	1.396983884
0.1135733358	1.412148033
0.1175849554	1.427918594
0.1217382728	1.444320748
0.1260382931	1.461380681
0.1304901979	1.479125613
0.1350993522	1.497583826
0.1398713103	1.516784686
0.1448118228	1.536758663
0.1499268433	1.557537358
0.1552225358	1.579153514
0.1607052819	1.601641032
0.1663816886	1.625034981
0.1722585965	1.649371609
0.1783430877	1.674688335
0.1846424944	1.701023756
0.1911644077	1.728417628
0.1979166869	1.756910856
0.2049074691	1.786545471
0.2121451786	1.817364595
0.2196385373	1.849412411
0.2273965753	1.882734108
0.2354286415	1.917375832
0.243744415	1.953384621
0.2523539171	1.990808329
0.2612675225	2.029695545
0.2704959733	2.070095507
0.2800503896	2.112057986
0.2899422856	2.155633196
0.3001835815	2.200871662
0.3107866189	2.247824099
0.3217641752	2.296541283
0.3331294789	2.347073903
0.3448962261	2.399472427
0.3570785966	2.453786951
0.3696912708	2.510067043
0.3827494479	2.568361594
0.3962688642	2.628718664
0.4102658109	2.691185316
0.4247571556	2.755807473
0.4397603612	2.822629748
0.4552935078	2.891695291
0.4713753137	2.963045621
0.4880251586	3.036720468
0.5052631067	3.112757593
0.5231099309	3.191192613
0.5415871379	3.2720588
0.5607169939	3.355386881
0.5805225522	3.441204804
0.6010276788	3.529537475
0.6222570842	3.620406492
0.6442363514	3.713829818
0.6669919667	3.809821425
0.6905513524	3.908390904
0.714942899	4.009543016
0.740196	4.113277209
0.766341087	4.219587079
0.7934096668	4.328459789
0.8214343586	4.439875429
0.8504489351	4.553806356
0.880488359	4.670216454
0.9115888308	4.789060416
0.9437878285	4.910282953
0.9771241542	5.033818013
1.01163798	5.159587981
1.047370899	5.287502911
1.084365969	5.41745974
1.122667774	5.549341601
1.162322469	5.68301713
1.203377841	5.818339899
1.245883366	5.955147924
1.289890263	6.093263279
1.335451564	6.232491896
1.382622175	6.372623496
1.431458939	6.513431702
1.482020707	6.654674395
1.53436841	6.796094285
1.58856513	6.93741974
1.644676179	7.078365888
1.702769173	7.218635999
1.762914119	7.357923179
1.825183496	7.495912336
1.889652342	7.632282458
1.956398346	7.766709163
2.025501941	7.898867513
2.097046403	8.028435056
2.171117947	8.155095049
2.247805835	8.278539834
2.32720248	8.398474279
2.409403561	8.514619249
2.494508136	8.626715005
2.582618762	8.734524475
2.673841617	8.837836306
2.768286634	8.936467628
2.86606762	9.030266432
2.967302411	9.119113544
3.072113002	9.20292407
3.180625695	9.281648314
3.292971258	9.355272123
3.409285072	9.423816635
3.529707305	9.487337442
3.654383073	9.545923175
3.783462619	9.599693552
3.917101492	9.648796946
4.055460741	9.693407516
4.198707089	9.733721994
4.347013163	9.769956211
4.50055768	9.802341432
4.659525673	9.831120615
4.824108708	9.856544659
4.994505119	9.878868743
5.170920246	9.898348829
5.35356668	9.91523839
5.542664523	9.929785435
5.73844165	9.942229866
5.941133993	9.952801212
6.150985796	9.961716744
6.368249952	9.969180003
6.593188278	9.975379726
6.826071841	9.980489148
7.06718128	9.984665678
7.316807149	9.988050901
7.575250264	9.990770878
7.842822066	9.992936699
8.119844997	9.994645247
8.406652889	9.995980125
8.703591373	9.997012701
9.011018263	9.997803233
9.329304037	9.99840203
9.658832252	9.998850611
10.00000001	9.999182838


==> PicsData/KochE0DerivDepth5N1025.dat <==
1.022166597	1.102077949
1.063620233	1.118754405
1.104597562	1.133654254
1.148121922	1.147929392
1.191686286	1.160732417
1.233563346	1.171774679
1.27457092	1.181500192
1.317006006	1.190580466
1.360085373	1.198913479
1.40371109	1.206561426
1.445315578	1.21321371
1.48673365	1.219258876
1.530692139	1.225112968
1.573940886	1.230343227
1.614439211	1.234797559
1.65663154	1.239006847
1.69896497	1.242848451
1.740964134	1.246302142
1.783539193	1.24949136
1.825463176	1.252331845
1.868281836	1.254930163
1.910959223	1.257170283
1.952762809	1.258954676
1.994359889	1.260192273
2.038366356	1.260732785
2.080305117	1.260287719
2.120902356	1.258652711
2.16375923	1.255307801
2.206841333	1.249823929
2.248759665	1.241906651
2.292260965	1.230261368
2.33571445	1.214413491
2.378238416	1.193706736
2.420094143	1.167404868
2.461744775	1.134126445
2.503965994	1.092310793
2.545829039	1.041783008
2.588141568	0.9811813589
2.630957804	0.9100892979
2.673947576	0.8297970997
2.716607294	0.7428646256
2.759566007	0.6505137925
2.800611305	0.5605085068
2.84279367	0.4693118205
2.885469322	0.381350158
2.927100385	0.3025333235
2.969144444	0.2318444799
3.012536902	0.1698940247
3.055137743	0.1201153481
3.097346677	0.08177048201
3.140236436	0.05259739359
3.18305706	0.03216832663
3.224728381	0.01875175427
3.26601189	0.01039518504
3.309227569	0.005194671185
3.351680901	0.002429954987
3.394042299	0.001043977376
3.435494488	0.0004153909964
3.477902506	0.000147246136


==> PicsData/KochE0DerivDepth6N4097.dat <==
1.526827267	1.22160976
1.576996795	1.227204332
1.62658987	1.232040266
1.679265506	1.236526909
1.731989556	1.240440587
1.782671537	1.243758465
1.832301216	1.246666142
1.883658551	1.249398429
1.935795631	1.251945033
1.988593934	1.254331568
2.038946032	1.25645214
2.089072521	1.258420629
2.142273563	1.26037191
2.194615637	1.262167273
2.243628994	1.26374562
2.29469253	1.265271304
2.345926836	1.266642119
2.396756593	1.26773009
2.448283331	1.268390424
2.4990221	1.268305338
2.550843658	1.267088319
2.602494239	1.264183474
2.653087297	1.259089807
2.70343043	1.25095035
2.756689539	1.237942429
2.807446193	1.220095401
2.856579261	1.19604702
2.908447068	1.161710985
2.96058746	1.115917905
3.01131939	1.058679745
3.063967116	0.9846583331
3.116556975	0.8962908584
3.168021878	0.7970576873
3.21867804	0.6905764101
3.269085984	0.5802485041
3.320184485	0.4693567181
3.370849504	0.3656940637
3.422058513	0.2718225619
3.473687041	0.1917676105


==> PicsData/KochNotPlotE0DerivDepth6N4097.dat <==
-2.975	0.0003463039326
-2.925	0.0003885544455
-2.875	0.0004359590127
-2.825	0.0004891461932
-2.775	0.0005488211625
-2.725	0.0006157750116
-2.675	0.0006908952415
-2.625	0.000775177462
-2.575	0.000869738554
-2.525	0.0009758314115
-2.475	0.001094861447
-2.425	0.001228405144
-2.375	0.001378230784
-2.325	0.001546321745
-2.275	0.001734902549
-2.225	0.001946468053
-2.175	0.002183816178
-2.125	0.002450084523
-2.075	0.002748791364
-2.025	0.003083881545
-1.975	0.003459777811
-1.925	0.003881438295
-1.875	0.00435442056
-1.825	0.004884953524
-1.775	0.00548001759
-1.725	0.006147433823
-1.675	0.006895964106
-1.625	0.007735422088
-1.575	0.0086767972
-1.525	0.009732392505
-1.475	0.01091597768
-1.425	0.01224295934
-1.375	0.01373056917
-1.325	0.01539807278
-1.275	0.01726699978
-1.225	0.0193613974
-1.175	0.02170810948
-1.125	0.0243370818
-1.075	0.02728169536
-1.025	0.03057912863
-0.975	0.03427074893
-0.925	0.03840253369
-0.875	0.04302551694
-0.825	0.04819626414
-0.775	0.05397736506
-0.725	0.06043793666
-0.675	0.06765413386
-0.625	0.07570963998
-0.575	0.08469612619
-0.525	0.09471364511
-0.475	0.1058709192
-0.425	0.1182854794
-0.375	0.1320835763
-0.325	0.1473997898
-0.275	0.1643762172
-0.225	0.183161105
-0.175	0.2039067604
-0.125	0.2267665231
-0.075	0.2518905642
-0.025	0.2794202263
0.025	0.3094806098
0.075	0.3421711184
0.125	0.3775537031
0.175	0.4156387691
0.225	0.456368889
0.275	0.4996009833
0.325	0.5450884307
0.375	0.5924653719
0.425	0.6412368637
0.475	0.6907795427
0.525	0.7403580936
0.575	0.7891620934
0.625	0.8363646151
0.675	0.8811982835
0.725	0.9230364888
0.775	0.9614605812
0.825	0.9962922858
0.875	1.027578157
0.925	1.055529335
0.975	1.08043792
1.025	1.10260084
1.075	1.122276371
1.125	1.139680128
1.175	1.155007737
1.225	1.168460939
1.275	1.180258183
1.325	1.190624648
1.375	1.199769827
1.425	1.207867091
1.475	1.215045646
1.525	1.221397132
1.575	1.226992007
1.625	1.231897405
1.675	1.236189025
1.725	1.239953139
1.775	1.243280354
1.825	1.246256528
1.875	1.248955488
1.925	1.251434904
1.975	1.253734787
2.025	1.255879146
2.075	1.257881746
2.125	1.259753801
2.175	1.261508425
2.225	1.263157233
2.275	1.264699466
2.325	1.266107097
2.375	1.267307572
2.425	1.268164642
2.475	1.268459009
2.525	1.267873085
2.575	1.265981546
2.625	1.262241785
2.675	1.255974013
2.725	1.246324989
2.775	1.232220759
2.825	1.212325757
2.875	1.185036054
2.925	1.148544645
2.975	1.101019671
3.025	1.040917936
3.075	0.9674066411
3.125	0.8807993336
3.175	0.7828632161
3.225	0.6768602049
3.275	0.5672576999
3.325	0.4591582845
3.375	0.3575905305
3.425	0.2668283541
3.475	0.1898697186
3.525	0.1281525133
3.575	0.08154022853
3.625	0.04856387668
3.675	0.02685468902
3.725	0.01366048168
3.775	0.0063255814
3.825	0.002635256872
3.875	0.0009748791385
3.925	0.0003156249012
3.975	8.799843107e-05
4.025	2.075247063e-05
4.075	4.057699058e-06
4.125	6.433243922e-07
4.175	8.067128481e-08
4.225	7.781736924e-09
4.275	5.597728078e-10
4.325	2.899154095e-11
4.375	1.049188284e-12
4.425	3.085847893e-14
4.475	0
4.525	0
4.575	0
4.625	0
4.675	0
4.725	0
4.775	0
4.825	0
4.875	0
4.925	0
4.975	0


==> PicsData/KochNotPlotE0DerivDepth7N16385.dat <==
-2.975	0.0003462347378
-2.925	0.0003884768095
-2.875	0.0004358719061
-2.825	0.0004890484609
-2.775	0.0005487115088
-2.725	0.0006156519828
-2.675	0.0006907572069
-2.625	0.0007750225921
-2.575	0.0008695647965
-2.525	0.0009756364642
-2.475	0.001094642728
-2.425	0.001228159755
-2.375	0.001377955477
-2.325	0.001546012875
-2.275	0.001734556029
-2.225	0.001946079298
-2.175	0.002183380048
-2.125	0.00244959525
-2.075	0.002748242485
-2.025	0.003083265811
-1.975	0.003459087095
-1.925	0.003880663487
-1.875	0.004353551447
-1.825	0.004883978661
-1.775	0.005478924149
-1.725	0.006146207433
-1.675	0.006894588668
-1.625	0.007733879567
-1.575	0.008675067404
-1.525	0.009730452826
-1.475	0.01091380282
-1.425	0.01224052097
-1.375	0.01372783565
-1.325	0.01539500869
-1.275	0.01726356556
-1.225	0.01935754885
-1.175	0.02170379729
-1.125	0.02433225091
-1.075	0.02727628443
-1.025	0.03057306932
-0.975	0.03426396521
-0.925	0.03839494104
-0.875	0.04301702151
-0.825	0.04818676193
-0.775	0.05396674095
-0.725	0.0604260635
-0.675	0.06764087149
-0.625	0.07569483434
-0.575	0.0846796084
-0.525	0.09469523075
-0.475	0.1058504077
-0.425	0.1182626535
-0.375	0.1320582025
-0.325	0.1473716185
-0.275	0.164344984
-0.225	0.1831265332
-0.175	0.2038685639
-0.125	0.2267244115
-0.075	0.2518442496
-0.025	0.2793694326
0.025	0.3094250845
0.075	0.342110648
0.125	0.3774881315
0.175	0.4155680205
0.225	0.4562929923
0.275	0.4995200998
0.325	0.5450028796
0.375	0.5923756512
0.425	0.6411436593
0.475	0.6906837173
0.525	0.7402606473
0.575	0.7890640864
0.625	0.8362670506
0.675	0.8811019574
0.725	0.9229418228
0.775	0.9613674712
0.825	0.9961999955
0.875	1.027485283
0.925	1.055433843
0.975	1.080337235
1.025	1.102491941
1.075	1.122155848
1.125	1.139544142
1.175	1.154851845
1.225	1.168279782
1.275	1.180045067
1.325	1.190371119
1.375	1.199465376
1.425	1.207499088
1.475	1.214599511
1.525	1.220856594
1.575	1.226339135
1.625	1.231112087
1.675	1.235247728
1.725	1.238827125
1.775	1.241933934
1.825	1.24464616
1.875	1.247030475
1.925	1.249140014
1.975	1.251014461
2.025	1.252682355
2.075	1.254166347
2.125	1.255489836
2.175	1.256681168
2.225	1.257772706
2.275	1.258796757
2.325	1.259782362
2.375	1.260753721
2.425	1.261728646
2.475	1.262716394
2.525	1.263717491
2.575	1.264727639
2.625	1.265742786
2.675	1.266759858
2.725	1.267770157
2.775	1.268747243
2.825	1.269631929
2.875	1.270314699
2.925	1.270615844
2.975	1.270266703
3.025	1.26889638
3.075	1.266022807
3.125	1.26103938
3.175	1.253187743
3.225	1.241515165
3.275	1.224827503
3.325	1.201660101
3.375	1.170298878
3.425	1.128892711
3.475	1.075693092
3.525	1.009424485
3.575	0.929728171
3.625	0.8375582898
3.675	0.7353812735
3.725	0.6270669628
3.775	0.5174574917
3.825	0.4117121613
3.875	0.3145916373
3.925	0.2298372811
3.975	0.1597517362
4.025	0.1050369578
4.075	0.06490206658
4.125	0.03740379632
4.175	0.01993241435
4.225	0.009725860827
4.275	0.004297551754
4.325	0.001698544235
4.375	0.0005922857234
4.425	0.0001794577672
4.475	4.645302085e-05
4.525	1.00809923e-05
4.575	1.79602374e-06
4.625	2.566058571e-07
4.675	2.864202239e-08
4.725	2.425599878e-09
4.775	1.508516742e-10
4.825	6.63457297e-12
4.875	2.00580113e-13
4.925	0
4.975	0


==> PicsData/KochNotPlotE0DerivDepth7N16385high.dat <==
1.025	1.102491941
1.075	1.122155848
1.125	1.139544142
1.175	1.154851845
1.225	1.168279782
1.275	1.180045067
1.325	1.190371119
1.375	1.199465376
1.425	1.207499088
1.475	1.214599511
1.525	1.220856594
1.575	1.226339135
1.625	1.231112087
1.675	1.235247728
1.725	1.238827125
1.775	1.241933934
1.825	1.24464616
1.875	1.247030475
1.925	1.249140014
1.975	1.251014461
2.025	1.252682355
2.075	1.254166347
2.125	1.255489836
2.175	1.256681168
2.225	1.257772706
2.275	1.258796757
2.325	1.259782362
2.375	1.260753721
2.425	1.261728646
2.475	1.262716394
2.525	1.263717491
2.575	1.264727639
2.625	1.265742786
2.675	1.266759858
2.725	1.267770157
2.775	1.268747243
2.825	1.269631929
2.875	1.270314699
2.925	1.270615844
2.975	1.270266703
3.025	1.26889638
3.075	1.266022807
3.125	1.26103938
3.175	1.253187743
3.225	1.241515165
3.275	1.224827503
3.325	1.201660101
3.375	1.170298878
3.425	1.128892711
3.475	1.075693092
3.525	1.009424485
3.575	0.929728171
3.625	0.8375582898
3.675	0.7353812735
3.725	0.6270669628
3.775	0.5174574917
3.825	0.4117121613
3.875	0.3145916373
3.925	0.2298372811
3.975	0.1597517362
4.025	0.1050369578
4.075	0.06490206658
4.125	0.03740379632
4.175	0.01993241435
4.225	0.009725860827
4.275	0.004297551754
4.325	0.001698544235
4.375	0.0005922857234
4.425	0.0001794577672
4.475	4.645302085e-05
4.525	1.00809923e-05
4.575	1.79602374e-06
4.625	2.566058571e-07
4.675	2.864202239e-08
4.725	2.425599878e-09
4.775	1.508516742e-10
4.825	6.63457297e-12
4.875	2.00580113e-13
4.925	0
4.975	0


==> PicsData/KochNotPlotE0DerivDepth7N16385low.dat <==
-1.975	0.003459087095
-1.925	0.003880663487
-1.875	0.004353551447
-1.825	0.004883978661
-1.775	0.005478924149
-1.725	0.006146207433
-1.675	0.006894588668
-1.625	0.007733879567
-1.575	0.008675067404
-1.525	0.009730452826
-1.475	0.01091380282
-1.425	0.01224052097
-1.375	0.01372783565
-1.325	0.01539500869
-1.275	0.01726356556
-1.225	0.01935754885
-1.175	0.02170379729
-1.125	0.02433225091
-1.075	0.02727628443
-1.025	0.03057306932
-0.975	0.03426396521
-0.925	0.03839494104
-0.875	0.04301702151
-0.825	0.04818676193
-0.775	0.05396674095
-0.725	0.0604260635
-0.675	0.06764087149
-0.625	0.07569483434
-0.575	0.0846796084
-0.525	0.09469523075
-0.475	0.1058504077
-0.425	0.1182626535
-0.375	0.1320582025
-0.325	0.1473716185
-0.275	0.164344984
-0.225	0.1831265332
-0.175	0.2038685639
-0.125	0.2267244115
-0.075	0.2518442496
-0.025	0.2793694326
0.025	0.3094250845
0.075	0.342110648
0.125	0.3774881315
0.175	0.4155680205
0.225	0.4562929923
0.275	0.4995200998
0.325	0.5450028796
0.375	0.5923756512
0.425	0.6411436593
0.475	0.6906837173
0.525	0.7402606473
0.575	0.7890640864
0.625	0.8362670506
0.675	0.8811019574
0.725	0.9229418228
0.775	0.9613674712
0.825	0.9961999955
0.875	1.027485283
0.925	1.055433843
0.975	1.080337235


==> PicsData/KochNotPlotlogE0Depth6N4097.dat <==
-3	0.000326769581
-2.95	0.0003666392946
-2.9	0.0004113732783
-2.85	0.0004615649145
-2.8	0.0005178799512
-2.75	0.0005810653225
-2.7	0.0006519590406
-2.65	0.0007315012948
-2.6	0.0008207468983
-2.55	0.0009208792497
-2.5	0.001033225993
-2.45	0.001159276575
-2.4	0.001300701944
-2.35	0.001459376627
-2.3	0.001637403497
-2.25	0.001837141534
-2.2	0.00206123695
-2.15	0.002312658079
-2.1	0.002594734484
-2.05	0.002911200785
-2	0.003266245768
-1.95	0.003664567409
-1.9	0.004111434507
-1.85	0.0046127557
-1.8	0.005175156759
-1.75	0.005806067099
-1.7	0.006513816573
-1.65	0.007307743781
-1.6	0.00819831716
-1.55	0.009197270355
-1.5	0.01031775345
-1.45	0.01157450182
-1.4	0.01298402461
-1.35	0.0145648148
-1.3	0.01633758344
-1.25	0.01832552026
-1.2	0.02055458351
-1.15	0.02305382197
-1.1	0.02585573206
-1.05	0.02899665331
-1	0.0325172056
-0.95	0.03646277138
-0.9	0.04088402646
-0.85	0.04583752216
-0.8	0.05138632213
-0.75	0.05760069593
-0.7	0.06455887053
-0.65	0.07234784054
-0.6	0.08106423496
-0.55	0.09081523684
-0.5	0.1017195482
-0.45	0.1139083882
-0.4	0.1275265073
-0.35	0.142733191
-0.3	0.1597032189
-0.25	0.1786277303
-0.2	0.1997149318
-0.15	0.2231905651
-0.1	0.2492980259
-0.05	0.2782979989
0	0.3104674412
0.05	0.3460977132
0.1	0.385491619
0.15	0.4289590954
0.2	0.4768112771
0.25	0.5293526872
0.3	0.586871376
0.35	0.6496270007
0.4	0.7178370974
0.45	0.7916622196
0.5	0.8711911534
0.55	0.9564280289
0.6	1.047283673
0.65	1.143573707
0.7	1.245025409
0.75	1.351293912
0.8	1.461986152
0.85	1.57668854
0.9	1.694992848
0.95	1.816515153
1	1.940905166
1.05	2.067846779
1.1	2.197053621
1.15	2.328264144
1.2	2.461239324
1.25	2.595763361
1.3	2.731645606
1.35	2.868721334
1.4	3.00684994
1.45	3.145910778
1.5	3.285798078
1.55	3.426416619
1.6	3.567679295
1.65	3.709506725
1.7	3.851828246
1.75	3.994583126
1.8	4.137721067
1.85	4.281201652
1.9	4.424992966
1.95	4.569069734
2	4.713411286
2.05	4.857999716
2.1	5.002818703
2.15	5.14785322
2.2	5.293089744
2.25	5.438516095
2.3	5.584120002
2.35	5.729885968
2.4	5.875790145
2.45	6.021792995
2.5	6.167829735
2.55	6.313799018
2.6	6.45955053
2.65	6.604871486
2.7	6.749470838
2.75	6.892959305
2.8	7.034823962
2.85	7.174398123
2.9	7.310830441
2.95	7.44306153
3	7.569821104
3.05	7.68966121
3.1	7.801038015
3.15	7.902443786
3.2	7.992574245
3.25	8.070500656
3.3	8.135808612
3.35	8.188671163
3.4	8.229840294
3.45	8.260560044
3.5	8.282419603
3.55	8.297173706
3.6	8.306561372
3.65	8.312152495
3.7	8.315244255
3.75	8.316816976
3.8	8.317545236
3.85	8.317848631
3.9	8.317960868
3.95	8.317997206
4	8.318007337
4.05	8.318009726
4.1	8.318010193
4.15	8.318010267
4.2	8.318010277
4.25	8.318010277
4.3	8.318010278
4.35	8.318010278
4.4	8.318010278
4.45	8.318010278
4.5	8.318010278
4.55	8.318010278
4.6	8.318010278
4.65	8.318010278
4.7	8.318010278
4.75	8.318010278
4.8	8.318010278
4.85	8.318010278
4.9	8.318010278
4.95	8.318010278
5	8.318010278


==> PicsData/KochNotPlotlogE0Depth7N16385.dat <==
-3	0.0003267042861
-2.95	0.0003665660334
-2.9	0.0004112910789
-2.85	0.0004614726866
-2.8	0.0005177764714
-2.75	0.0005809492184
-2.7	0.0006518287723
-2.65	0.0007313551347
-2.6	0.0008205829081
-2.55	0.0009206952549
-2.5	0.001033019554
-2.45	0.001159044955
-2.4	0.001300442072
-2.35	0.001459085059
-2.3	0.001637076369
-2.25	0.001836774512
-2.2	0.002060825171
-2.15	0.002312196089
-2.1	0.002594216164
-2.05	0.002910619273
-2	0.003265593368
-1.95	0.003663835487
-1.9	0.004110613381
-1.85	0.004611834515
-1.8	0.005174123338
-1.75	0.005804907791
-1.7	0.006512516072
-1.65	0.007306284926
-1.6	0.008196680716
-1.55	0.009195434761
-1.5	0.01031569454
-1.45	0.01157219253
-1.4	0.01298143458
-1.35	0.01456191007
-1.3	0.01633432594
-1.25	0.01832186738
-1.2	0.02055048755
-1.15	0.02304922956
-1.1	0.02585058347
-1.05	0.02899088176
-1	0.03251073645
-0.95	0.03645552122
-0.9	0.04087590217
-0.85	0.04582841979
-0.8	0.05137612577
-0.75	0.05758927644
-0.7	0.06454608409
-0.65	0.07233352721
-0.6	0.08104821706
-0.55	0.09079731726
-0.5	0.1016995086
-0.45	0.1138859871
-0.4	0.1275014783
-0.35	0.1427052407
-0.3	0.1596720253
-0.25	0.1785929408
-0.2	0.1996761621
-0.15	0.2231473979
-0.1	0.2492500104
-0.05	0.2782446512
0	0.3104082457
0.05	0.3460321251
0.1	0.385419069
0.15	0.4288789962
0.2	0.4767230327
0.25	0.5292557048
0.3	0.5867650815
0.35	0.6495108568
0.4	0.717710624
0.45	0.7915250156
0.5	0.8710429172
0.55	0.9562685738
0.6	1.047112934
0.65	1.143391736
0.7	1.244832348
0.75	1.351089952
0.8	1.461771472
0.85	1.576463235
0.9	1.69475685
0.95	1.816268162
1	1.940646582
1.05	2.067575658
1.1	2.196768624
1.15	2.327963492
1.2	2.460920724
1.25	2.595423905
1.3	2.731281613
1.35	2.868328153
1.4	3.006421708
1.45	3.145440178
1.5	3.285276114
1.55	3.425832424
1.6	3.567019935
1.65	3.708756951
1.7	3.850970102
1.75	3.993595345
1.8	4.136578273
1.85	4.279873458
1.9	4.423443147
1.95	4.567255706
2	4.711284068
2.05	4.855504454
2.1	4.999895691
2.15	5.1444393
2.2	5.289120066
2.25	5.4339265
2.3	5.578850833
2.35	5.723888637
2.4	5.869038273
2.45	6.014300152
2.5	6.159675749
2.55	6.305166602
2.6	6.450773752
2.65	6.596497776
2.7	6.742338894
2.75	6.888296327
2.8	7.034366252
2.85	7.180538029
2.9	7.326788414
2.95	7.473073469
3	7.619318328
3.05	7.765405422
3.1	7.911161684
3.15	8.056344208
3.2	8.200622779
3.25	8.343557495
3.3	8.484570972
3.35	8.622917204
3.4	8.757652841
3.45	8.887621418
3.5	9.011465162
3.55	9.12767945
3.6	9.234718362
3.65	9.331145823
3.7	9.415809721
3.75	9.488003473
3.8	9.547577969
3.85	9.594978083
3.9	9.631196783
3.95	9.657657778
4	9.676049877
4.05	9.688142703
4.1	9.69561483
4.15	9.699921101
4.2	9.702215905
4.25	9.703335636
4.3	9.70383041
4.35	9.704025962
4.4	9.704094152
4.45	9.704114813
4.5	9.704120161
4.55	9.704121321
4.6	9.704121528
4.65	9.704121558
4.7	9.704121561
4.75	9.704121561
4.8	9.704121561
4.85	9.704121561
4.9	9.704121561
4.95	9.704121561
5	9.704121561


==> PicsData/KochNotPlotlogE0Depth7N16385high.dat <==
1	1.940646582
1.05	2.067575658
1.1	2.196768624
1.15	2.327963492
1.2	2.460920724
1.25	2.595423905
1.3	2.731281613
1.35	2.868328153
1.4	3.006421708
1.45	3.145440178
1.5	3.285276114
1.55	3.425832424
1.6	3.567019935
1.65	3.708756951
1.7	3.850970102
1.75	3.993595345
1.8	4.136578273
1.85	4.279873458
1.9	4.423443147
1.95	4.567255706
2	4.711284068
2.05	4.855504454
2.1	4.999895691
2.15	5.1444393
2.2	5.289120066
2.25	5.4339265
2.3	5.578850833
2.35	5.723888637
2.4	5.869038273
2.45	6.014300152
2.5	6.159675749
2.55	6.305166602
2.6	6.450773752
2.65	6.596497776
2.7	6.742338894
2.75	6.888296327
2.8	7.034366252
2.85	7.180538029
2.9	7.326788414
2.95	7.473073469
3	7.619318328
3.05	7.765405422
3.1	7.911161684
3.15	8.056344208
3.2	8.200622779
3.25	8.343557495
3.3	8.484570972
3.35	8.622917204
3.4	8.757652841
3.45	8.887621418
3.5	9.011465162
3.55	9.12767945
3.6	9.234718362
3.65	9.331145823
3.7	9.415809721
3.75	9.488003473
3.8	9.547577969
3.85	9.594978083
3.9	9.631196783
3.95	9.657657778
4	9.676049877
4.05	9.688142703
4.1	9.69561483
4.15	9.699921101
4.2	9.702215905
4.25	9.703335636
4.3	9.70383041
4.35	9.704025962
4.4	9.704094152
4.45	9.704114813
4.5	9.704120161
4.55	9.704121321
4.6	9.704121528
4.65	9.704121558
4.7	9.704121561
4.75	9.704121561
4.8	9.704121561
4.85	9.704121561
4.9	9.704121561
4.95	9.704121561
5	9.704121561


==> PicsData/KochNotPlotlogE0Depth7N16385low.dat <==
-2	0.003265593368
-1.95	0.003663835487
-1.9	0.004110613381
-1.85	0.004611834515
-1.8	0.005174123338
-1.75	0.005804907791
-1.7	0.006512516072
-1.65	0.007306284926
-1.6	0.008196680716
-1.55	0.009195434761
-1.5	0.01031569454
-1.45	0.01157219253
-1.4	0.01298143458
-1.35	0.01456191007
-1.3	0.01633432594
-1.25	0.01832186738
-1.2	0.02055048755
-1.15	0.02304922956
-1.1	0.02585058347
-1.05	0.02899088176
-1	0.03251073645
-0.95	0.03645552122
-0.9	0.04087590217
-0.85	0.04582841979
-0.8	0.05137612577
-0.75	0.05758927644
-0.7	0.06454608409
-0.65	0.07233352721
-0.6	0.08104821706
-0.55	0.09079731726
-0.5	0.1016995086
-0.45	0.1138859871
-0.4	0.1275014783
-0.35	0.1427052407
-0.3	0.1596720253
-0.25	0.1785929408
-0.2	0.1996761621
-0.15	0.2231473979
-0.1	0.2492500104
-0.05	0.2782446512
0	0.3104082457
0.05	0.3460321251
0.1	0.385419069
0.15	0.4288789962
0.2	0.4767230327
0.25	0.5292557048
0.3	0.5867650815
0.35	0.6495108568
0.4	0.717710624
0.45	0.7915250156
0.5	0.8710429172
0.55	0.9562685738
0.6	1.047112934
0.65	1.143391736
0.7	1.244832348
0.75	1.351089952
0.8	1.461771472
0.85	1.576463235
0.9	1.69475685
0.95	1.816268162
1	1.940646582


==> PicsData/KochlogE0Depth5N1025.dat <==
1	1.942069474
1.044333195	2.054570643
1.082907271	2.153938512
1.126287853	2.267176382
1.169955991	2.382600225
1.213416581	2.4987567
1.253710111	2.607473114
1.295431728	2.72097697
1.338580284	2.839264975
1.381590462	2.957998885
1.425831717	3.080910397
1.464799438	3.18976781
1.508667863	3.3129261
1.552716415	3.437183845
1.595165358	3.557440425
1.633713064	3.667040283
1.679550015	3.797809378
1.718379925	3.908931429
1.763548342	4.03855199
1.803530044	4.153581753
1.847396308	4.28007454
1.889167365	4.400775496
1.932751081	4.526939089
1.972774537	4.642961096
2.015945242	4.768229527
2.060787471	4.898404031
2.099822763	5.011681315
2.141981948	5.133865167
2.185536512	5.259757588
2.228146155	5.382380724
2.269373176	5.500273337
2.315148753	5.629945546
2.356280146	5.744960864
2.400196686	5.865670365
2.4399916	5.972641043
2.483497951	6.086254514
2.524434037	6.189214442
2.567224042	6.291858851
2.609059093	6.38637484
2.652856515	6.478154879
2.695038637	6.558751351
2.73817595	6.632538113
2.780956064	6.696616878
2.820266546	6.747351715
2.865320794	6.796038705
2.905617851	6.831423196
2.948582918	6.861353036
2.98970597	6.883306234
3.035367834	6.901168947
3.074907653	6.912104705
3.119785701	6.9205545
3.16068717	6.925508076
3.20542695	6.928821965
3.244029813	6.930488741
3.287993968	6.931541058
3.330461171	6.932049016
3.372900632	6.932286472
3.415183965	6.932388115
3.455805011	6.932426968
3.5	6.932441952


==> PicsData/KochlogE0Depth6N4097.dat <==
1.5	3.285798078
1.553654533	3.436720791
1.600339056	3.568639226
1.652840684	3.717579916
1.705690327	3.868053866
1.758288785	4.018286633
1.807054289	4.157944194
1.857548143	4.302889574
1.909768959	4.453120831
1.961822303	4.603175523
2.015365565	4.75781945
2.062526499	4.894260181
2.115618542	5.048100775
2.168928585	5.202812575
2.220302689	5.35211844
2.266955298	5.487872019
2.322429762	5.649491036
2.36942391	5.786551877
2.424089275	5.946123163
2.472477387	6.087444362
2.525566814	6.242485714
2.576120503	6.38998008
2.628867974	6.543522168
2.677306619	6.683953618
2.729554241	6.834448694
2.783824836	6.989145278
2.831067549	7.121867702
2.882090973	7.262386214
2.934803163	7.403388074
2.986371757	7.535893367
3.036267023	7.657523067
3.091667209	7.783129671
3.141446741	7.885863969
3.194597015	7.983410304
3.242759064	8.059993305
3.295412905	8.130342604
3.344956065	8.183885571
3.396742943	8.227492282
3.447374082	8.259182037
3.5	8.282419603


==> PicsData/LineNoMatrixE0DerivN25000.dat <==
-4.95	0.09016141066
-4.85	0.1123452088
-4.75	0.139592351
-4.65	0.1728173895
-4.55	0.212945782
-4.45	0.2607968492
-4.35	0.3168868672
-4.25	0.3811323498
-4.15	0.4524634657
-4.05	0.5284384296
-3.95	0.6050957709
-3.85	0.6774224361
-3.75	0.7406964949
-3.65	0.7922814915
-3.55	0.8325652395
-3.45	0.8640305567
-3.35	0.8893120116
-3.25	0.9100870049
-3.15	0.9272342777
-3.05	0.9413186884
-2.95	0.9528159506
-2.85	0.9621514191
-2.75	0.9696986883
-2.65	0.9757788065
-2.55	0.9806630109
-2.45	0.9845774224
-2.35	0.9877085696
-2.25	0.9902090461
-2.15	0.9922027776
-2.05	0.9937897596
-1.95	0.9950500947
-1.85	0.996047337
-1.75	0.9968311382
-1.65	0.9974391197
-1.55	0.9978980254
-1.45	0.9982239231
-1.35	0.998421243
-1.25	0.9984802628
-1.15	0.998372227
-1.05	0.9980410212
-0.95	0.9973894826
-0.85	0.9962575133
-0.75	0.9943876321
-0.65	0.9913714771
-0.55	0.986568427
-0.45	0.9789850815
-0.35	0.9671051029
-0.25	0.9486689541
-0.15	0.9204369751
-0.05	0.8780534009
0.05	0.8162905964
0.15	0.7301645489
0.25	0.6174402665
0.35	0.4823196581
0.45	0.3382060581
0.55	0.2057316446
0.65	0.1043069122
0.75	0.04203551138
0.85	0.01271364964
0.95	0.002689385051


==> PicsData/LineNoMatrixE0DerivN30000.dat <==
-4.975	0.1014597864
-4.925	0.1132177508
-4.875	0.1262490406
-4.825	0.1406673248
-4.775	0.1565894998
-4.725	0.1741334512
-4.675	0.1934149744
-4.625	0.2145436185
-4.575	0.2376172714
-4.525	0.2627152604
-4.475	0.2898897925
-4.425	0.3191556715
-4.375	0.3504783559
-4.325	0.3837607759
-4.275	0.4188297181
-4.225	0.4554232485
-4.175	0.4931814244
-4.125	0.5316433325
-4.075	0.5702541625
-4.025	0.6083859875
-3.975	0.6453747539
-3.925	0.680573085
-3.875	0.7134137678
-3.825	0.7434733931
-3.775	0.7705211497
-3.725	0.7945378521
-3.675	0.8156966866
-3.625	0.8343086106
-3.575	0.8507482191
-3.525	0.8653824366
-3.475	0.8785213773
-3.425	0.8903994612
-3.375	0.9011818416
-3.325	0.9109838792
-3.275	0.9198915193
-3.225	0.9279759191
-3.175	0.9353013356
-3.125	0.9419282582
-3.075	0.9479142134
-3.025	0.9533137418
-2.975	0.9581782231
-2.925	0.9625557646
-2.875	0.9664911101
-2.825	0.9700257127
-2.775	0.9731977977
-2.725	0.9760424323
-2.675	0.9785917409
-2.625	0.9808750179
-2.575	0.9829189272
-2.525	0.9847476797
-2.475	0.986383193
-2.425	0.9878452982
-2.375	0.9891518816
-2.325	0.9903190718
-2.275	0.9913613795
-2.225	0.9922918335
-2.175	0.9931221302
-2.125	0.9938627437
-2.075	0.9945230415
-2.025	0.9951113817
-1.975	0.9956352021
-1.925	0.9961011175
-1.875	0.9965149444
-1.825	0.996881813
-1.775	0.9972062021
-1.725	0.9974919295
-1.675	0.9977422498
-1.625	0.9979598164
-1.575	0.9981467069
-1.525	0.9983044048
-1.475	0.998433746
-1.425	0.9985348942
-1.375	0.9986072316
-1.325	0.9986492723
-1.275	0.9986584994
-1.225	0.9986311619
-1.175	0.9985620382
-1.125	0.9984440993
-1.075	0.9982680992
-1.025	0.9980220477
-0.975	0.9976905483
-0.925	0.9972539841
-0.875	0.9966874317
-0.825	0.9959594132
-0.775	0.9950302622
-0.725	0.9938500679
-0.675	0.9923562702
-0.625	0.9904705683
-0.575	0.9880952506
-0.525	0.9851087392
-0.475	0.9813602791
-0.425	0.9766637927
-0.375	0.970790823
-0.325	0.9634628465
-0.275	0.9543432596
-0.225	0.9430298382
-0.175	0.929048962
-0.125	0.9118535584
-0.075	0.8908277533
-0.025	0.8653022123
0.025	0.8345851744
0.075	0.7980146191
0.125	0.7550360768
0.175	0.7053076226
0.225	0.648826847
0.275	0.5860646933
0.325	0.5180788091
0.375	0.4465683028
0.425	0.373829844
0.475	0.3025873272
0.525	0.2356968722
0.575	0.1757693253
0.625	0.1247892709
0.675	0.08382597941
0.725	0.0529164295
0.775	0.03115515851
0.825	0.01696438358
0.875	0.008463085586
0.925	0.003827671006
0.975	0.00155113497


==> PicsData/LineNoMatrixE0N25000.dat <==
-5	0.08193969357
-4.9	0.1027001256
-4.8	0.1285685659
-4.7	0.1607108925
-4.6	0.200503567
-4.5	0.2495361453
-4.4	0.3095868391
-4.3	0.3825527367
-4.2	0.4703117034
-4.1	0.5744952665
-4	0.6961727116
-3.9	0.8355011618
-3.8	0.9914834421
-3.7	1.162035113
-3.6	1.344464668
-3.5	1.536169899
-3.4	1.735120287
-3.3	1.939891945
-3.2	2.149447222
-3.1	2.362950805
-3	2.579697443
-2.9	2.799091423
-2.8	3.020634975
-2.7	3.243916349
-2.6	3.468597722
-2.5	3.694403725
-2.4	3.921111055
-2.3	4.148539358
-2.2	4.376543417
-2.1	4.605006549
-2	4.833835098
-1.9	5.062953849
-1.8	5.292302224
-1.7	5.521831076
-1.6	5.751499921
-1.5	5.981274433
-1.4	6.211123985
-1.3	6.441018972
-1.2	6.670927549
-1.1	6.90081125
-1	7.130618688
-0.9	7.360276103
-0.8	7.589672873
-0.7	7.818639087
-0.6	8.046910805
-0.5	8.274076581
-0.4	8.499496226
-0.3	8.722180405
-0.2	8.940619505
-0.1	9.15255795
0	9.354737218
0.1	9.542695074
0.2	9.710821674
0.3	9.852992549
0.4	9.964050755
0.5	10.04192558
0.6	10.08929704
0.7	10.11331459
0.8	10.12299363
0.9	10.12592105
1	10.12654031


==> PicsData/LineNoMatrixE0N30000.dat <==
-5	0.09799205434
-4.95	0.1096730439
-4.9	0.1227077192
-4.85	0.1372426771
-4.8	0.1534376014
-4.75	0.1714656338
-4.7	0.1915134882
-4.65	0.2137812101
-4.6	0.238481457
-4.55	0.2658381563
-4.5	0.2960843684
-4.45	0.3294591642
-4.4	0.3662033187
-4.35	0.4065536306
-4.3	0.4507357227
-4.25	0.498955276
-4.2	0.5513878151
-4.15	0.6081674249
-4.1	0.6693751255
-4.05	0.7350280622
-4	0.8050710875
-3.95	0.8793726019
-3.9	0.9577264739
-3.85	1.039861269
-3.8	1.125456807
-3.75	1.214166333
-3.7	1.305640883
-3.65	1.399551435
-3.6	1.495604763
-3.55	1.593550772
-3.5	1.693181607
-3.45	1.794325118
-3.4	1.896836144
-3.35	2.000588538
-3.3	2.105469433
-3.25	2.211375858
-3.2	2.318213034
-3.15	2.425893579
-3.1	2.534337078
-3.05	2.643469735
-3	2.753224035
-2.95	2.86353838
-2.9	2.974356708
-2.85	3.085628109
-2.8	3.197306446
-2.75	3.309349983
-2.7	3.421721021
-2.65	3.534385559
-2.6	3.647312968
-2.55	3.760475692
-2.5	3.873848958
-2.45	3.98741052
-2.4	4.101140413
-2.35	4.215020732
-2.3	4.329035428
-2.25	4.443170125
-2.2	4.557411944
-2.15	4.671749355
-2.1	4.786172032
-2.05	4.900670728
-2	5.01523716
-1.95	5.129863899
-1.9	5.244544278
-1.85	5.359272301
-1.8	5.474042561
-1.75	5.588850167
-1.7	5.70369067
-1.65	5.818559991
-1.6	5.933454361
-1.55	6.048370248
-1.5	6.16330429
-1.45	6.278253223
-1.4	6.393213801
-1.35	6.508182707
-1.3	6.623156453
-1.25	6.738131262
-1.2	6.853102923
-1.15	6.968066627
-1.1	7.083016752
-1.05	7.197946614
-1	7.312848148
-0.95	7.427711517
-0.9	7.542524625
-0.85	7.657272506
-0.8	7.771936571
-0.75	7.886493664
-0.7	8.000914881
-0.65	8.115164119
-0.6	8.229196257
-0.55	8.342954927
-0.5	8.456369762
-0.45	8.569353039
-0.4	8.681795614
-0.35	8.793562038
-0.3	8.904484797
-0.25	9.014357625
-0.2	9.122927948
-0.15	9.229888662
-0.1	9.334869683
-0.05	9.437430018
0	9.537051617
0.05	9.633136786
0.1	9.725011614
0.15	9.811938355
0.2	9.893139896
0.25	9.967838847
0.3	10.03531204
0.35	10.09495807
0.4	10.14637114
0.45	10.18940989
0.5	10.22424655
0.55	10.25138215
0.6	10.27161834
0.65	10.28598524
0.7	10.29563606
0.75	10.30172829
0.8	10.30531516
0.85	10.30726826
0.9	10.30824261
0.95	10.30868328
1	10.30886186


==> PicsData/LineNotPlotE0DerivN20000.dat <==
-4.975	0.06864828443
-4.925	0.07674874671
-4.875	0.0857659661
-4.825	0.09579320679
-4.775	0.1069303041
-4.725	0.1192832315
-4.675	0.1329633247
-4.625	0.148086025
-4.575	0.1647690291
-4.525	0.1831296705
-4.475	0.2032813465
-4.425	0.2253287943
-4.375	0.2493619833
-4.325	0.2754484473
-4.275	0.303623899
-4.225	0.3338811246
-4.175	0.366157382
-4.125	0.4003208668
-4.075	0.4361573717
-4.025	0.4733589487
-3.975	0.5115172142
-3.925	0.5501247166
-3.875	0.5885881182
-3.825	0.6262565787
-3.775	0.662466598
-3.725	0.6966008783
-3.675	0.7281535802
-3.625	0.7567888087
-3.575	0.7823768447
-3.525	0.8049953057
-3.475	0.8248917464
-3.425	0.8424171776
-3.375	0.8579503981
-3.325	0.8718354694
-3.275	0.8843468757
-3.225	0.8956839839
-3.175	0.905985424
-3.125	0.9153502151
-3.075	0.9238558501
-3.025	0.931569557
-2.975	0.938553586
-2.925	0.9448669939
-2.875	0.9505658815
-2.825	0.9557033041
-2.775	0.9603290968
-2.725	0.964489738
-2.675	0.968228406
-2.625	0.9715849775
-2.575	0.9745961492
-2.525	0.9772955662
-2.475	0.979713957
-2.425	0.981879333
-2.375	0.9838171376
-2.325	0.9855504499
-2.275	0.9871001498
-2.225	0.988485083
-2.175	0.9897222438
-2.125	0.9908269188
-2.075	0.9918128379
-2.025	0.9926923058
-1.975	0.9934763249
-1.925	0.9941747244
-1.875	0.9947962156
-1.825	0.9953485329
-1.775	0.9958384955
-1.725	0.9962720219
-1.675	0.9966542516
-1.625	0.9969895272
-1.575	0.9972814399
-1.525	0.9975328283
-1.475	0.9977457406
-1.425	0.9979214253
-1.375	0.9980602341
-1.325	0.9981615478
-1.275	0.9982236236
-1.225	0.9982434022
-1.175	0.9982162795
-1.125	0.9981357778
-1.075	0.997993143
-1.025	0.9977768238
-0.975	0.9974718155
-0.925	0.9970588504
-0.875	0.9965133169
-0.825	0.9958040148
-0.775	0.9948915257
-0.725	0.99372616
-0.675	0.9922455548
-0.625	0.9903715859
-0.575	0.9880066994
-0.525	0.9850294589
-0.475	0.9812892363
-0.425	0.9766000686
-0.375	0.970733603
-0.325	0.9634114105
-0.275	0.9542969745
-0.225	0.9429881513
-0.175	0.9290113947
-0.125	0.9118197013
-0.075	0.8907972606
-0.025	0.8652747962
0.025	0.8345605991
0.075	0.7979926931
0.125	0.7550166439
0.175	0.705290552
0.225	0.648812022
0.275	0.5860520002
0.325	0.5180681271
0.375	0.4465594955
0.425	0.373822755
0.475	0.3025817788
0.525	0.2356926685
0.575	0.1757662581
0.625	0.1247871287
0.675	0.08382455703
0.725	0.05291553849
0.775	0.03115463642
0.825	0.01696410008
0.875	0.008462944361
0.925	0.003827607178
0.975	0.001551109113


==> PicsData/LineNotPlotlogE0N20000.dat <==
-5	0.06577526714
-4.95	0.07367869296
-4.9	0.08251471896
-4.85	0.09238889072
-4.8	0.1034174912
-4.75	0.1157282974
-4.7	0.129461287
-4.65	0.1447692554
-4.6	0.1618182891
-4.55	0.1807880246
-4.5	0.2018716071
-4.45	0.225275237
-4.4	0.2512171731
-4.35	0.2799260324
-4.3	0.3116382069
-4.25	0.3465942
-4.2	0.3850336851
-4.15	0.4271891115
-4.1	0.4732777545
-4.05	0.5234922277
-4	0.5779896906
-3.95	0.6368802862
-3.9	0.7002157348
-3.85	0.7679794462
-3.8	0.8400798993
-3.75	0.9163491849
-3.7	0.9965483248
-3.65	1.080380104
-3.6	1.167508635
-3.55	1.257583098
-3.5	1.350261608
-3.45	1.44523078
-3.4	1.542217642
-3.35	1.640992831
-3.3	1.741366599
-3.25	1.843180796
-3.2	1.946300225
-3.15	2.050605652
-3.1	2.15598924
-3.05	2.262352075
-3	2.369602984
-2.95	2.477657959
-2.9	2.586439792
-2.85	2.695877733
-2.8	2.805907142
-2.75	2.916469115
-2.7	3.0275101
-2.65	3.138981515
-2.6	3.250839369
-2.55	3.363043897
-2.5	3.475559207
-2.45	3.588352945
-2.4	3.701395981
-2.35	3.814662114
-2.3	3.928127803
-2.25	4.041771908
-2.2	4.155575458
-2.15	4.269521443
-2.1	4.383594607
-2.05	4.49778128
-2	4.612069205
-1.95	4.726447394
-1.9	4.840905989
-1.85	4.955436136
-1.8	5.070029871
-1.75	5.184680014
-1.7	5.29938007
-1.65	5.414124131
-1.6	5.528906792
-1.55	5.643723061
-1.5	5.758568272
-1.45	5.873437995
-1.4	5.988327945
-1.35	6.103233876
-1.3	6.218151471
-1.25	6.333076213
-1.2	6.448003232
-1.15	6.562927128
-1.1	6.677841756
-1.05	6.792739963
-1	6.907613265
-0.95	7.022451452
-0.9	7.137242094
-0.85	7.251969929
-0.8	7.366616103
-0.75	7.481157223
-0.7	7.595564175
-0.65	7.709800666
-0.6	7.823821409
-0.55	7.937569884
-0.5	8.050975591
-0.45	8.16395069
-0.4	8.276385927
-0.35	8.388145764
-0.3	8.499062601
-0.25	8.608930101
-0.2	8.717495624
-0.15	8.824452013
-0.1	8.929429136
-0.05	9.03198596
0	9.131604403
0.05	9.227686742
0.1	9.319559046
0.15	9.40648355
0.2	9.487683125
0.25	9.56238037
0.3	9.6298521
0.35	9.689496897
0.4	9.740908959
0.45	9.783946894
0.5	9.818782909
0.55	9.84591803
0.6	9.866153868
0.65	9.880520518
0.7	9.890171176
0.75	9.896263303
0.8	9.899850113
0.85	9.901803177
0.9	9.90277751
0.95	9.903218179
1	9.903396757


==> PicsData/RectangleNotPlotE0Derivx10y4900.dat <==
-4.975	0.01719081651
-4.925	0.01927194548
-4.875	0.02160274065
-4.825	0.02421255822
-4.775	0.02713404903
-4.725	0.03040348449
-4.675	0.03406110606
-4.625	0.0381514894
-4.575	0.04272392445
-4.525	0.04783280218
-4.475	0.05353799859
-4.425	0.05990524646
-4.375	0.06700647223
-4.325	0.07492007976
-4.275	0.08373114516
-4.225	0.09353148318
-4.175	0.1044195346
-4.125	0.1165000026
-4.075	0.1298831553
-4.025	0.1446836871
-3.975	0.1610190088
-3.925	0.1790068131
-3.875	0.1987617215
-3.825	0.2203908337
-3.775	0.2439879418
-3.725	0.2696262007
-3.675	0.2973491411
-3.625	0.3271599196
-3.575	0.3590090125
-3.525	0.3927808152
-3.475	0.428280127
-3.425	0.4652202009
-3.375	0.5032147706
-3.325	0.5417773619
-3.275	0.5803316152
-3.225	0.6182361516
-3.175	0.6548259123
-3.125	0.6894684695
-3.075	0.7216288244
-3.025	0.7509306914
-2.975	0.7771988485
-2.925	0.8004686383
-2.875	0.8209565952
-2.825	0.8389989077
-2.775	0.854975824
-2.725	0.8692446479
-2.675	0.8820984228
-2.625	0.8937545893
-2.575	0.9043662596
-2.525	0.9140430163
-2.475	0.922870294
-2.425	0.9309223452
-2.375	0.9382687856
-2.325	0.94497716
-2.275	0.9511136631
-2.225	0.9567433305
-2.175	0.9619302292
-2.125	0.9667377383
-2.075	0.9712289866
-2.025	0.9754674153
-1.975	0.9795174663
-1.925	0.9834454036
-1.875	0.987320181
-1.825	0.9912145041
-1.775	0.9952059163
-1.725	0.9993779273
-1.675	1.003821322
-1.625	1.008635377
-1.575	1.013929165
-1.525	1.019822779
-1.475	1.026448439
-1.425	1.033951467
-1.375	1.042490902
-1.325	1.052239751
-1.275	1.063384594
-1.225	1.076124384
-1.175	1.09066819
-1.125	1.107231499
-1.075	1.126030763
-1.025	1.1472757
-0.975	1.171158898
-0.925	1.197842254
-0.875	1.227439727
-0.825	1.259996387
-0.775	1.295463722
-0.725	1.333672118
-0.675	1.374302651
-0.625	1.416861335
-0.575	1.460661352
-0.525	1.504820118
-0.475	1.548278856
-0.425	1.589850771
-0.375	1.628298051
-0.325	1.662427976
-0.275	1.691185099
-0.225	1.713706083
-0.175	1.729303793
-0.125	1.737363366
-0.075	1.737163262
-0.025	1.727665621
0.025	1.707337777
0.075	1.674065042
0.125	1.625204052
0.175	1.557822668
0.225	1.469176251
0.275	1.357454894
0.325	1.222752513
0.375	1.068030302
0.425	0.8996408779
0.475	0.7269292887
0.525	0.5607237554
0.575	0.4111102176
0.625	0.2853485637
0.675	0.1867346103
0.725	0.1146824735
0.775	0.06573081773
0.825	0.03491915632
0.875	0.01705128885
0.925	0.007577406844
0.975	0.003028903163


==> PicsData/RectangleNotPlotE0Derivx12y2400.dat <==
-4.945833334	0.009053672992
-4.837500001	0.0116066329
-4.729166667	0.01487506089
-4.620833334	0.01905659015
-4.512500002	0.02440155836
-4.404166669	0.03122580438
-4.295833335	0.03992570195
-4.187500002	0.0509951618
-4.07916667	0.06504367431
-3.970833337	0.0828132529
-3.862500003	0.1051900145
-3.75416667	0.1332025468
-3.645833338	0.1679934954
-3.537500005	0.2107423152
-3.429166671	0.2625063534
-3.320833338	0.3239385431
-3.212500006	0.3948470079
-3.104166673	0.4736183097
-2.995833339	0.5566854815
-2.887500006	0.6385002656
-2.779166674	0.7126522418
-2.670833341	0.7742552812
-2.562500007	0.8221868329
-2.454166674	0.8589262559
-2.345833342	0.887999521
-2.237500009	0.9118869972
-2.129166675	0.9319533349
-2.020833342	0.9491598095
-1.91250001	0.9644417014
-1.804166676	0.9788027037
-1.695833344	0.9933578071
-1.58750001	1.009383943
-1.479166678	1.028375131
-1.370833344	1.052086802
-1.262500012	1.082544199
-1.154166678	1.121974403
-1.045833345	1.172600323
-0.9375000121	1.236211542
-0.8291666787	1.313422208
-0.7208333454	1.402599616
-0.6125000122	1.498719795
-0.5041666789	1.592964276
-0.3958333455	1.67431734
-0.2875000122	1.73333313
-0.179166679	1.764839213
-0.07083334565	1.764925359
0.03749998765	1.723327627
0.145833321	1.618397815
0.2541666542	1.421630248
0.3624999875	1.119733111
0.4708333209	0.7508692144
0.5791666542	0.4078668183
0.6874999874	0.1720856335
0.7958333207	0.05395940061
0.9041666541	0.01181014057
1.012499987	0.001645979515
1.12083332	0.0001288639999
1.229166654	4.819269607e-06
1.337499986	7.009580657e-08
1.44583332	3.05107277e-10


==> PicsData/RectangleNotPlotE0Derivx12y4000.dat <==
-4.975	0.01405156618
-4.925	0.01575514788
-4.875	0.01766375451
-4.825	0.0198016655
-4.775	0.02219593166
-4.725	0.02487666248
-4.675	0.02787733828
-4.625	0.03123514128
-4.575	0.03499130843
-4.525	0.03919150076
-4.475	0.04388618433
-4.425	0.04913101866
-4.375	0.05498723841
-4.325	0.06152201912
-4.275	0.06880880417
-4.225	0.07692756922
-4.175	0.08596499249
-4.125	0.09601448368
-4.075	0.1071760182
-4.025	0.119555703
-3.975	0.1332649853
-3.925	0.1484193937
-3.875	0.1651366654
-3.825	0.183534118
-3.775	0.2037250591
-3.725	0.2258140231
-3.675	0.2498906538
-3.625	0.2760219898
-3.575	0.3042430538
-3.525	0.3345457201
-3.475	0.3668660794
-3.425	0.4010709145
-3.375	0.4369443754
-3.325	0.4741767261
-3.275	0.5123577852
-3.225	0.5509784944
-3.175	0.5894444272
-3.125	0.6271044864
-3.075	0.6632960966
-3.025	0.6974043404
-2.975	0.7289271983
-2.925	0.7575338102
-2.875	0.7831000854
-2.825	0.8057091614
-2.775	0.8256133457
-2.725	0.8431672404
-2.675	0.8587523068
-2.625	0.8727148417
-2.575	0.8853319173
-2.525	0.8968065106
-2.475	0.9072822821
-2.425	0.9168649537
-2.375	0.9256404781
-2.325	0.9336864639
-2.275	0.9410776802
-2.225	0.9478881488
-2.175	0.9541918598
-2.125	0.9600631191
-2.075	0.9655769637
-2.025	0.9708097178
-1.975	0.9758397088
-1.925	0.9807481448
-1.875	0.9856200613
-1.825	0.9905454739
-1.775	0.9956205572
-1.725	1.000948854
-1.675	1.006642634
-1.625	1.01282412
-1.575	1.019626721
-1.525	1.027196097
-1.475	1.035690962
-1.425	1.045283579
-1.375	1.056159683
-1.325	1.068517731
-1.275	1.08256717
-1.225	1.098525452
-1.175	1.116613472
-1.125	1.137048974
-1.075	1.160037497
-1.025	1.18576038
-0.975	1.214359396
-0.925	1.245917742
-0.875	1.280437307
-0.825	1.317812998
-0.775	1.357805454
-0.725	1.400015024
-0.675	1.443861831
-0.625	1.488578015
-0.575	1.533220155
-0.525	1.576708936
-0.475	1.617899506
-0.425	1.655677812
-0.375	1.689065707
-0.325	1.717305663
-0.275	1.739890199
-0.225	1.756509964
-0.175	1.766918223
-0.125	1.77073929
-0.075	1.767268807
-0.025	1.755313136
0.025	1.73309833
0.075	1.698264111
0.125	1.64796254
0.175	1.579106729
0.225	1.488839362
0.275	1.375276672
0.325	1.238486494
0.375	1.081465231
0.425	0.9106649135
0.475	0.735575672
0.525	0.5671793559
0.575	0.4156841651
0.625	0.2884156495
0.675	0.1886753874
0.725	0.1158371076
0.775	0.06637355601
0.825	0.03525183682
0.875	0.01721014264
0.925	0.007646707063
0.975	0.003056204542


==> PicsData/RectangleNotPlotE0Derivx130y130.dat <==
-4.8375	0.001008355505
-4.5125	0.002130711975
-4.1875	0.004501286626
-3.8625	0.009504703536
-3.5375	0.02004908569
-3.2125	0.04219869579
-2.8875	0.08839994206
-2.5625	0.1832700677
-2.2375	0.3710533229
-1.9125	0.709839395
-1.5875	1.188230829
-1.2625	1.586212765
-0.9375	1.785893348
-0.6125	1.888938777
-0.2875	1.926937528
0.0375	1.818162834
0.3625	1.156306869
0.6875	0.2206377683
1.0125	0.004698500315
1.3375	1.688161737e-06


==> PicsData/RectangleNotPlotE0Derivx14y14.dat <==
-4.975	7.716332206e-05
-4.925	8.6578529e-05
-4.875	9.714252715e-05
-4.825	0.0001089954811
-4.775	0.000122294657
-4.725	0.0001372165028
-4.675	0.0001539589967
-4.625	0.0001727442665
-4.575	0.0001938215382
-4.525	0.0002174704418
-4.475	0.0002440047138
-4.425	0.0002737763635
-4.375	0.0003071803328
-4.325	0.0003446597371
-4.275	0.0003867117352
-4.225	0.0004338941139
-4.175	0.0004868326843
-4.125	0.0005462295669
-4.075	0.0006128724928
-4.025	0.000687645231
-3.975	0.000771539286
-3.925	0.000865667032
-3.875	0.0009712763918
-3.825	0.00108976738
-3.775	0.001222710604
-3.725	0.00137186796
-3.675	0.001539215974
-3.625	0.001726971825
-3.575	0.001937622615
-3.525	0.002173958148
-3.475	0.002439107612
-3.425	0.002736580802
-3.375	0.003070314172
-3.325	0.003444722554
-3.275	0.003864756983
-3.225	0.00433596945
-3.175	0.004864585481
-3.125	0.005457585254
-3.075	0.006122794415
-3.025	0.006868985598
-2.975	0.007705991926
-2.925	0.008644833974
-2.875	0.009697861046
-2.825	0.01087890966
-2.775	0.01220347982
-2.725	0.0136889309
-2.675	0.01535470122
-2.625	0.01722255072
-2.575	0.01931683159
-2.525	0.02166478818
-2.475	0.02429688875
-2.425	0.02724719343
-2.375	0.03055375882
-2.325	0.03425908474
-2.275	0.03841060352
-2.225	0.04306121518
-2.175	0.04826987147
-2.125	0.0541022079
-2.075	0.06063122549
-2.025	0.06793801994
-1.975	0.07611255479
-1.925	0.08525447339
-1.875	0.09547393254
-1.825	0.1068924541
-1.775	0.1196437589
-1.725	0.1338745497
-1.675	0.149745215
-1.625	0.1674303668
-1.575	0.1871191506
-1.525	0.2090152077
-1.475	0.2333361445
-1.425	0.2603123387
-1.375	0.290184822
-1.325	0.3232019645
-1.275	0.3596145662
-1.225	0.3996689116
-1.175	0.4435972601
-1.125	0.4916051459
-1.075	0.5438548623
-1.025	0.6004445212
-0.975	0.6613822823
-0.925	0.7265557823
-0.875	0.7956975425
-0.825	0.8683486397
-0.775	0.9438247287
-0.725	1.021191272
-0.675	1.099257947
-0.625	1.176604042
-0.575	1.251646625
-0.525	1.322757233
-0.475	1.388419641
-0.425	1.447401402
-0.375	1.498891701
-0.325	1.542551273
-0.275	1.578437806
-0.225	1.60681291
-0.175	1.627884072
-0.125	1.641557878
-0.075	1.647264715
-0.025	1.643873419
0.025	1.629679722
0.075	1.602449566
0.125	1.559527709
0.175	1.498064587
0.225	1.415440845
0.275	1.309951495
0.325	1.18171779
0.375	1.033612853
0.425	0.8717821194
0.475	0.7052837063
0.525	0.5446519568
0.575	0.399748622
0.625	0.2777273022
0.675	0.1819010841
0.725	0.1117966101
0.775	0.06411752608
0.825	0.03408039014
0.875	0.01664907455
0.925	0.007401280345
0.975	0.002959302397


==> PicsData/RectangleNotPlotE0Derivx14y3000.dat <==
-4.945833334	0.01130660401
-4.837500001	0.01449104966
-4.729166667	0.01856546445
-4.620833334	0.0237740613
-4.512500002	0.03042509772
-4.404166669	0.03890567811
-4.295833335	0.04969857636
-4.187500002	0.06340024168
-4.07916667	0.08073801167
-3.970833337	0.1025825473
-3.862500003	0.1299481125
-3.75416667	0.163967845
-3.645833338	0.2058230015
-3.537500005	0.2565945112
-3.429166671	0.3169956584
-3.320833338	0.38694892
-3.212500006	0.465018865
-3.104166673	0.5478591524
-2.995833339	0.6301012434
-2.887500006	0.7053283555
-2.779166674	0.7683633676
-2.670833341	0.8176363161
-2.562500007	0.8553396193
-2.454166674	0.8850133902
-2.345833342	0.9092715259
-2.237500009	0.9295466496
-2.129166675	0.9467953558
-2.020833342	0.9619189773
-1.91250001	0.9758715095
-1.804166676	0.989700862
-1.695833344	1.004597263
-1.58750001	1.021949345
-1.479166678	1.043395663
-1.370833344	1.070851033
-1.262500012	1.10647421
-1.154166678	1.152524404
-1.045833345	1.21103084
-0.9375000121	1.283184048
-0.8291666787	1.36839199
-0.7208333454	1.463126117
-0.6125000122	1.560140447
-0.5041666789	1.64924912
-0.3958333455	1.720567823
-0.2875000122	1.768481367
-0.179166679	1.791583538
-0.07083334565	1.786731733
0.03749998765	1.742163388
0.145833321	1.634784466
0.2541666542	1.435265707
0.3624999875	1.129933095
0.4708333209	0.7572946333
0.5791666542	0.4111126373
0.6874999874	0.1733591453
0.7958333207	0.05433417647
0.9041666541	0.01188827949
1.012499987	0.001656533558
1.12083332	0.0001296770254
1.229166654	4.849483588e-06
1.337499986	7.053448596e-08
1.44583332	3.070228765e-10


==> PicsData/RectangleNotPlotE0Derivx14y3500.dat <==
-4.972916666	0.01236417846
-4.918749999	0.01399725414
-4.864583333	0.01584461595
-4.810416666	0.01793397891
-4.756249998	0.02029652583
-4.702083331	0.02296730872
-4.647916665	0.02598568388
-4.593749998	0.02939578483
-4.53958333	0.03324702714
-4.485416663	0.03759464675
-4.431249997	0.04250025983
-4.37708333	0.04803243912
-4.322916662	0.05426728847
-4.268749995	0.06128899457
-4.214583329	0.06919032534
-4.160416662	0.078073032
-4.106249994	0.08804809834
-4.052083327	0.09923575799
-3.997916661	0.1117651824
-3.943749994	0.1257737014
-3.889583326	0.1414054054
-3.835416659	0.1588088877
-3.781249993	0.1781339104
-3.727083326	0.1995266485
-3.672916658	0.223123191
-3.618749991	0.2490409073
-3.564583325	0.2773673385
-3.510416658	0.308146342
-3.45624999	0.3413614889
-3.402083323	0.3769170869
-3.347916657	0.4146179931
-3.29374999	0.4541503497
-3.239583322	0.4950668697
-3.185416655	0.5367817571
-3.131249989	0.5785816343
-3.077083322	0.6196587769
-3.022916654	0.6591705474
-2.968749987	0.6963229308
-2.914583321	0.7304667594
-2.860416654	0.7611852335
-2.806249986	0.7883459839
-2.752083319	0.8120963673
-2.697916653	0.8327984836
-2.643749986	0.8509244111
-2.589583318	0.8669484911
-2.535416651	0.8812715683
-2.481249985	0.8941929946
-2.427083318	0.9059222309
-2.37291665	0.9166089191
-2.318749983	0.9263718327
-2.264583317	0.9353177851
-2.21041665	0.9435507963
-2.156249982	0.9511755592
-2.102083315	0.9582987278
-2.047916649	0.9650297386
-1.993749982	0.9714817762
-1.939583314	0.9777729937
-1.885416648	0.984027977
-1.83124998	0.990379431
-1.777083314	0.996969915
-1.722916646	1.003953806
-1.66874998	1.011499113
-1.614583312	1.019789244
-1.560416646	1.02902447
-1.506249978	1.039422946
-1.452083312	1.05122099
-1.397916644	1.064672383
-1.343749978	1.080046213
-1.28958331	1.097622823
-1.235416644	1.117687243
-1.181249976	1.140519427
-1.12708331	1.166380478
-1.072916642	1.195494105
-1.018749976	1.228022546
-0.964583309	1.264036666
-0.9104166422	1.303480535
-0.8562499755	1.346132361
-0.8020833089	1.391565431
-0.7479166422	1.439116078
-0.6937499754	1.487869054
-0.6395833087	1.536673178
-0.5854166421	1.584200533
-0.5312499754	1.629055483
-0.4770833086	1.669925083
-0.4229166419	1.705739394
-0.3687499753	1.735789226
-0.3145833086	1.759744127
-0.2604166418	1.777538339
-0.2062499751	1.789142385
-0.1520833084	1.794285098
-0.09791664177	1.792203989
-0.0437499751	1.781472964
0.01041669158	1.759914409
0.06458335825	1.724588731
0.1187500249	1.671888109
0.1729166915	1.597825769
0.2270833582	1.498662273
0.281250025	1.371983661
0.3354166917	1.218164192
0.3895833583	1.041784274
0.443750025	0.8521959199
0.4979166918	0.6624438441
0.5520833585	0.4864862201
0.6062500251	0.3357642299
0.6604166918	0.2166905176
0.7145833586	0.1300376056
0.7687500253	0.07207804679
0.8229166919	0.03659319708
0.8770833586	0.01684020708
0.9312500254	0.006936953858
0.9854166919	0.002519854375
1.039583358	0.0007932937265
1.093750026	0.0002121983401
1.147916692	4.716189777e-05
1.20208336	8.493822607e-06
1.256250026	1.205371403e-06
1.310416694	1.306329987e-07
1.36458336	1.043920497e-08
1.418750028	5.913434018e-10


==> PicsData/RectangleNotPlotE0Derivx170y170.dat <==
-4.945833334	0.001006544075
-4.837500001	0.001291648767
-4.729166667	0.001657486205
-4.620833334	0.002126902181
-4.512500002	0.002729197569
-4.404166669	0.003501945822
-4.295833335	0.004493318061
-4.187500002	0.005765054811
-4.07916667	0.00739625976
-3.970833337	0.009488235372
-3.862500003	0.01217063445
-3.75416667	0.01560926449
-3.645833338	0.02001595559
-3.537500005	0.02566097896
-3.429166671	0.03288857791
-3.320833338	0.04213622774
-3.212500006	0.05395823589
-3.104166673	0.0690541722
-2.995833339	0.08830226098
-2.887500006	0.1127970684
-2.779166674	0.1438892225
-2.670833341	0.1832219168
-2.562500007	0.2327535331
-2.454166674	0.2947463402
-2.345833342	0.3716856069
-2.237500009	0.4660693717
-2.129166675	0.5799771004
-2.020833342	0.714298666
-1.91250001	0.8675339287
-1.804166676	1.034288489
-1.695833344	1.204202166
-1.58750001	1.363005637
-1.479166678	1.497393106
-1.370833344	1.601878114
-1.262500012	1.680819147
-1.154166678	1.742484955
-1.045833345	1.79262722
-0.9375000121	1.833800096
-0.8291666787	1.86730085
-0.7208333454	1.894139044
-0.6125000122	1.915114785
-0.5041666789	1.930658008
-0.3958333455	1.940529224
-0.2875000122	1.943247257
-0.179166679	1.93498252
-0.07083334565	1.907544289
0.03749998765	1.845284094
0.145833321	1.722319482
0.2541666542	1.506476442
0.3624999875	1.182262471
0.4708333209	0.7898555925
0.5791666542	0.4274434317
0.6874999874	0.1797448827
0.7958333207	0.05621096114
0.9041666541	0.01227941642
1.012499987	0.001709356862
1.12083332	0.0001337460737
1.229166654	5.000697154e-06
1.337499986	7.272996942e-08
1.44583332	3.165723889e-10


==> PicsData/RectangleNotPlotE0Derivx200y200.dat <==
-4.945833334	0.0011841381
-4.837500001	0.001519533089
-4.729166667	0.001949892791
-4.620833334	0.002502084746
-4.512500002	0.003210564286
-4.404166669	0.004119508578
-4.295833335	0.00528554514
-4.187500002	0.006781236633
-4.07916667	0.008699525356
-3.970833337	0.01115939125
-3.862500003	0.01431303794
-3.75416667	0.01835498983
-3.645833338	0.0235335618
-3.537500005	0.03016523798
-3.429166671	0.03865256039
-3.320833338	0.04950615159
-3.212500006	0.06337142204
-3.104166673	0.08106025566
-2.995833339	0.1035873533
-2.887500006	0.1322096515
-2.779166674	0.168464813
-2.670833341	0.2142003809
-2.562500007	0.2715773899
-2.454166674	0.3430190881
-2.345833342	0.4310544545
-2.237500009	0.537976432
-2.129166675	0.6652031157
-2.020833342	0.8122298451
-1.91250001	0.9751889915
-1.804166676	1.145485344
-1.695833344	1.309870101
-1.58750001	1.453917942
-1.479166678	1.568778078
-1.370833344	1.655712552
-1.262500012	1.722559233
-1.154166678	1.776328763
-1.045833345	1.820493239
-0.9375000121	1.856623012
-0.8291666787	1.8858293
-0.7208333454	1.909071105
-0.6125000122	1.927084657
-0.5041666789	1.940223569
-0.3958333455	1.948170159
-0.2875000122	1.949369554
-0.179166679	1.939924759
-0.07083334565	1.911580669
0.03749998765	1.848618528
0.145833321	1.725068925
0.2541666542	1.508659466
0.3624999875	1.183836859
0.4708333209	0.7908229359
0.5791666542	0.4279252273
0.6874999874	0.1799327274
0.7958333207	0.05626612929
0.9041666541	0.0122909152
1.012499987	0.001710910169
1.12083332	0.0001338657464
1.229166654	5.005144713e-06
1.337499986	7.279454434e-08
1.44583332	3.168572364e-10


==> PicsData/RectangleNotPlotE0Derivx220y220.dat <==
-4.975	0.001215462878
-4.925	0.001363736499
-4.875	0.001530093087
-4.825	0.001716736737
-4.775	0.001926139896
-4.725	0.002161075849
-4.675	0.002424655371
-4.625	0.002720367543
-4.575	0.003052125656
-4.525	0.003424318574
-4.475	0.003841868187
-4.425	0.004310293925
-4.375	0.004835784761
-4.325	0.005425280006
-4.275	0.006086559553
-4.225	0.006828344791
-4.175	0.007660411584
-4.125	0.008593716335
-4.075	0.00964053688
-4.025	0.01081462968
-3.975	0.01213140516
-3.925	0.01360812339
-3.875	0.01526411111
-3.825	0.01712100449
-3.775	0.01920301808
-3.725	0.02153724232
-3.675	0.02415397555
-3.625	0.02708708868
-3.575	0.03037442933
-3.525	0.03405826625
-3.475	0.03818577645
-3.425	0.04280958007
-3.375	0.04798832112
-3.325	0.05378729957
-3.275	0.06027915155
-3.225	0.06754457762
-3.175	0.07567311753
-3.125	0.08476396167
-3.075	0.09492679185
-3.025	0.106282634
-2.975	0.1189647008
-2.925	0.1331191951
-2.875	0.148906019
-2.825	0.1664993496
-2.775	0.1860879813
-2.725	0.2078753285
-2.675	0.2320789776
-2.625	0.2589295677
-2.575	0.2886688036
-2.525	0.3215462926
-2.475	0.3578148417
-2.425	0.3977237969
-2.375	0.4415098726
-2.325	0.4893849197
-2.275	0.5415199815
-2.225	0.5980250722
-2.175	0.6589242984
-2.125	0.7241263207
-2.075	0.793390995
-2.025	0.8662943054
-1.975	0.9421956904
-1.925	1.020214492
-1.875	1.099225114
-1.825	1.177883011
-1.775	1.254693202
-1.725	1.328128004
-1.675	1.396788507
-1.625	1.459584762
-1.575	1.51589059
-1.525	1.565620495
-1.475	1.609191952
-1.425	1.647376538
-1.375	1.681089686
-1.325	1.711193881
-1.275	1.738375669
-1.225	1.763114366
-1.175	1.785718185
-1.125	1.806385632
-1.075	1.825259118
-1.025	1.842457777
-0.975	1.858092075
-0.925	1.872267976
-0.875	1.885086637
-0.825	1.896642946
-0.775	1.907023561
-0.725	1.916304629
-0.675	1.924549324
-0.625	1.931804439
-0.575	1.938096065
-0.525	1.943423639
-0.475	1.947751701
-0.425	1.950998616
-0.375	1.953020857
-0.325	1.953591592
-0.275	1.952371545
-0.225	1.948870136
-0.175	1.942394877
-0.125	1.931987589
-0.075	1.916348414
-0.025	1.893753309
0.025	1.861980161
0.075	1.818274363
0.125	1.759407225
0.175	1.68190623
0.225	1.582547651
0.275	1.459169381
0.325	1.311742989
0.375	1.14342812
0.425	0.9611093966
0.475	0.7748917933
0.525	0.5963927046
0.575	0.4363101081
0.625	0.3022130375
0.675	0.1973922199
0.725	0.1210179803
0.775	0.0692559051
0.825	0.03674327908
0.875	0.01792219137
0.925	0.007957317365
0.975	0.003178568325


==> PicsData/RectangleNotPlotlogE0x10y4900.dat <==
-5	0.0162801749
-4.95	0.0182593408
-4.9	0.02047810552
-4.85	0.02296521295
-4.8	0.02575278673
-4.75	0.02887670957
-4.7	0.03237704007
-4.65	0.03629846983
-4.6	0.04069082237
-4.55	0.04560959594
-4.5	0.05111655081
-4.45	0.05728034068
-4.4	0.06417718705
-4.35	0.07189159226
-4.3	0.0805170852
-4.25	0.09015698953
-4.2	0.1009251995
-4.15	0.1129469427
-4.1	0.1263595011
-4.05	0.141312852
-4	0.1579701771
-3.95	0.1765081755
-3.9	0.1971170965
-3.85	0.2200003853
-3.8	0.2453738178
-3.75	0.2734639676
-3.7	0.3045058312
-3.65	0.3387394161
-3.6	0.3764050938
-3.55	0.4177375338
-3.5	0.4629580963
-3.45	0.5122656681
-3.4	0.5658261231
-3.35	0.6237608646
-3.3	0.6861352884
-3.25	0.7529484348
-3.2	0.8241255021
-3.15	0.8995151213
-3.1	0.9788931123
-3.05	1.061973701
-3	1.148427792
-2.95	1.237906116
-2.9	1.330063474
-2.85	1.424579595
-2.8	1.521172913
-2.75	1.619605643
-2.7	1.719681131
-2.65	1.821236465
-2.6	1.924133765
-2.55	2.028252778
-2.5	2.133485869
-2.45	2.239735239
-2.4	2.346911634
-2.35	2.45493382
-2.3	2.563728336
-2.25	2.673229343
-2.2	2.78337849
-2.15	2.8941248
-2.1	3.005424596
-2.05	3.117241465
-2	3.229546301
-1.95	3.342317417
-1.9	3.455540753
-1.85	3.56921019
-1.8	3.683327977
-1.75	3.797905292
-1.7	3.912962928
-1.65	4.028532129
-1.6	4.144655568
-1.55	4.261388477
-1.5	4.378799913
-1.45	4.496974157
-1.4	4.616012219
-1.35	4.736033419
-1.3	4.857176997
-1.25	4.979603673
-1.2	5.103497072
-1.15	5.229064887
-1.1	5.356539624
-1.05	5.486178707
-1	5.618263703
-0.95	5.753098354
-0.9	5.89100504
-0.85	6.032319261
-0.8	6.177381706
-0.75	6.326527479
-0.7	6.480072155
-0.65	6.638294595
-0.6	6.801416785
-0.55	6.969581637
-0.5	7.142830456
-0.45	7.321082647
-0.4	7.504120981
-0.35	7.691585722
-0.3	7.882979816
-0.25	8.077684696
-0.2	8.2749824
-0.15	8.474075856
-0.1	8.674097206
-0.05	8.874095517
0	9.073000373
0.05	9.269564898
0.1	9.462298759
0.15	9.64940729
0.2	9.828758253
0.25	9.99790342
0.3	10.15418619
0.35	10.29496078
0.4	10.41792231
0.45	10.52149729
0.5	10.60518812
0.55	10.66974383
0.6	10.71707464
0.65	10.74992661
0.7	10.77142522
0.75	10.78462853
0.8	10.79219607
0.85	10.79621629
0.9	10.79817939
0.95	10.79905177
1	10.79940049


==> PicsData/RectangleNotPlotlogE0x220y220.dat <==
-5	0.001146966054
-4.95	0.001286901389
-4.9	0.001443907356
-4.85	0.001620065832
-4.8	0.001817712453
-4.75	0.002039467504
-4.7	0.002288270556
-4.65	0.002567419321
-4.6	0.002880613209
-4.55	0.003232002161
-4.5	0.003626241406
-4.45	0.004068552827
-4.4	0.004564793754
-4.35	0.005121534049
-4.3	0.005746142492
-4.25	0.006446883557
-4.2	0.007233025803
-4.15	0.008114963279
-4.1	0.009104351435
-4.05	0.01021425926
-4	0.01145933952
-3.95	0.01285601915
-3.9	0.01442271225
-3.85	0.01618005799
-3.8	0.01815118647
-3.75	0.02036201563
-3.7	0.02284158229
-3.65	0.02562241149
-3.6	0.02874092782
-3.55	0.03223791323
-3.5	0.03615901604
-3.45	0.04055531602
-3.4	0.04548395106
-3.35	0.0510088107
-3.3	0.05720130241
-3.25	0.0641411962
-3.2	0.07191755308
-3.15	0.0806297427
-3.1	0.09038855443
-3.05	0.1013174052
-3	0.1135536456
-2.95	0.127249963
-2.9	0.1425758767
-2.85	0.1597193157
-2.8	0.1788882617
-2.75	0.2003124323
-2.7	0.2242449639
-2.65	0.2509640436
-2.6	0.2807744118
-2.55	0.314008636
-2.5	0.351028021
-2.45	0.392222977
-2.4	0.4380126213
-2.35	0.4888433239
-2.3	0.5451858449
-2.25	0.6075306367
-2.2	0.6763808176
-2.15	0.7522422809
-2.1	0.8356104045
-2.05	0.9269529184
-2	1.026688736
-1.95	1.135163024
-1.9	1.252619558
-1.85	1.379172526
-1.8	1.514781319
-1.75	1.659233212
-1.7	1.812139599
-1.65	1.972950819
-1.6	2.140991725
-1.55	2.315515078
-1.5	2.495763799
-1.45	2.681028869
-1.4	2.870690102
-1.35	3.064232705
-1.3	3.261241181
-1.25	3.461379076
-1.2	3.664365119
-1.15	3.869953522
-1.1	4.077921354
-1.05	4.288062076
-1	4.500182866
-0.95	4.714103622
-0.9	4.929656438
-0.85	5.146685058
-0.8	5.365044147
-0.75	5.584598348
-0.7	5.805221071
-0.65	6.026793001
-0.6	6.249200206
-0.55	6.472331761
-0.5	6.696076676
-0.45	6.920319878
-0.4	7.144936894
-0.35	7.36978673
-0.3	7.594702274
-0.25	7.819477354
-0.2	8.043849321
-0.15	8.267475795
-0.1	8.489904086
-0.05	8.710531851
0	8.928558258
0.05	9.142926646
0.1	9.352263218
0.15	9.55482246
0.2	9.748459071
0.25	9.930656603
0.3	10.09864969
0.35	10.24966968
0.4	10.38131171
0.45	10.49196351
0.5	10.58117623
0.55	10.64983848
0.6	10.70007053
0.65	10.7348641
0.7	10.75758971
0.75	10.77152242
0.8	10.77949581
0.85	10.78372603
0.9	10.7857894
0.95	10.78670552
1	10.78707147


==> PicsData/SierpinskiE0DerivDepth2N15.dat <==
-0.9449335052	0.05397124442
-0.8419539479	0.06815837482
-0.7401576353	0.08586778919
-0.632033962	0.1095542393
-0.523810911	0.1395700577
-0.4197794768	0.175739958
-0.3179080305	0.2197637939
-0.2124903421	0.2759745047
-0.1054721252	0.3459714766
0.0029033386	0.4319351427
0.1062576455	0.528620037
0.209148858	0.638622158
0.2909945285	0.7329429257
0.3457074675	0.7977084125
0.3994269643	0.8604726781
0.4521530187	0.919109586
0.5024562005	0.970035855
0.5503365095	1.01156923
0.6027438232	1.046421661
0.6596781418	1.068894572
0.712260719	1.072779064
0.760491555	1.059840322
0.812658937	1.026657446
0.868762865	0.9683809391
0.9226111217	0.8904189849
0.9742037073	0.7967695989


==> PicsData/SierpinskiE0DerivDepth7N3282.dat <==
1.022166597	1.447801178
1.063620233	1.465722587
1.104597562	1.481379393
1.148121922	1.496060304
1.191686286	1.508930519
1.233563346	1.519764534
1.27457092	1.529049765
1.317006006	1.537454316
1.360085373	1.544905187
1.40371109	1.551501251
1.445315578	1.557045762
1.48673365	1.561916002
1.530692139	1.566464416
1.573940886	1.570352331
1.614439211	1.57348927
1.65663154	1.576242191
1.69896497	1.57850295
1.740964134	1.580185502
1.783539193	1.581255201
1.825463176	1.581486076
1.868281836	1.580650704
1.910959223	1.578378771
1.952762809	1.5743762
1.994359889	1.568085915
2.038366356	1.558240909
2.080305117	1.544991249
2.120902356	1.527426359
2.16375923	1.502651687
2.206841333	1.469823808
2.248759665	1.428686865
2.292260965	1.374637067
2.33571445	1.308009067
2.378238416	1.229184039
2.420094143	1.138555835
2.461744775	1.035890223
2.503965994	0.921382689
2.545829039	0.8004615827
2.588141568	0.6752247457
2.630957804	0.5506005326
2.673947576	0.4328831898
2.716607294	0.3281317031
2.759566007	0.2380034227
2.800611305	0.1677083195
2.84279367	0.1118868591
2.885469322	0.07029291505
2.927100385	0.04235628531
2.969144444	0.02384500391
3.012536902	0.0123352624
3.055137743	0.005929369175
3.097346677	0.002670999967
3.140236436	0.001069938306
3.18305706	0.0003919566551
3.224728381	0.0001296021142
3.26601189	3.957632895e-05
3.309227569	9.784658871e-06
3.351680901	2.143169415e-06
3.394042299	3.997176182e-07
3.435494488	6.429990831e-08
3.477902506	8.475784939e-09


==> PicsData/SierpinskiNotPlotE0DerivDepth7N3282.dat <==
-2.975	0.0004481759225
-2.925	0.0005028562424
-2.875	0.0005642071632
-2.825	0.0006330422605
-2.775	0.0007102742956
-2.725	0.000796927259
-2.675	0.0008941499623
-2.625	0.001003231191
-2.575	0.001125616756
-2.525	0.001262928593
-2.475	0.001416986152
-2.425	0.001589830435
-2.375	0.001783750872
-2.325	0.002001315515
-2.275	0.002245404824
-2.225	0.002519249522
-2.175	0.002826473068
-2.125	0.00317113916
-2.075	0.003557804982
-2.025	0.003991580788
-1.975	0.004478196613
-1.925	0.005024077003
-1.875	0.005636424318
-1.825	0.006323312345
-1.775	0.007093790663
-1.725	0.007958000901
-1.675	0.0089273074
-1.625	0.01001444213
-1.575	0.01123366684
-1.525	0.01260095356
-1.475	0.01413418522
-1.425	0.01585337931
-1.375	0.01778093558
-1.325	0.01994191141
-1.275	0.0223643261
-1.225	0.0250794972
-1.175	0.02812241179
-1.125	0.03153213417
-1.075	0.03535225321
-1.025	0.03963137081
-0.975	0.04442363311
-0.925	0.04978930626
-0.875	0.05579539227
-0.825	0.06251629064
-0.775	0.07003449431
-0.725	0.07844131214
-0.675	0.08783761768
-0.625	0.09833459122
-0.575	0.1100544445
-0.525	0.1231310871
-0.475	0.1377106875
-0.425	0.1539520735
-0.375	0.1720268765
-0.325	0.19211932
-0.275	0.2144254972
-0.225	0.2391519496
-0.175	0.2665133135
-0.125	0.2967287144
-0.075	0.3300165414
-0.025	0.3665871363
0.025	0.406632869
0.075	0.4503150201
0.125	0.4977468565
0.175	0.5489725024
0.225	0.6039413998
0.275	0.6624788619
0.325	0.7242544588
0.375	0.7887515041
0.425	0.855243599
0.475	0.9227868138
0.525	0.990238418
0.575	1.056313105
0.625	1.119682662
0.675	1.179113584
0.725	1.233619342
0.775	1.282587322
0.825	1.32583618
0.875	1.363577842
0.925	1.396296694
0.975	1.424595217
1.025	1.44906511
1.075	1.470218431
1.125	1.488475174
1.175	1.504181738
1.225	1.517637406
1.275	1.529119104
1.325	1.538899248
1.375	1.547247403
1.425	1.554411128
1.475	1.560586693
1.525	1.565902817
1.575	1.570431764
1.625	1.574215873
1.675	1.57727952
1.725	1.579605541
1.775	1.581085451
1.825	1.581474509
1.875	1.580373017
1.925	1.577223133
1.975	1.571287385
2.025	1.561586321
2.075	1.546810337
2.125	1.525251715
2.175	1.49480248
2.225	1.453039049
2.275	1.397400409
2.325	1.325481211
2.375	1.235480237
2.425	1.12681541
2.475	1.000807213
2.525	0.8611917515
2.575	0.7141590376
2.625	0.5677057841
2.675	0.4303390469
2.725	0.3094686242
2.775	0.2100222276
2.825	0.1337577863
2.875	0.07943741761
2.925	0.04366923893
2.975	0.02202973676
3.025	0.01009617248
3.075	0.004155419265
3.125	0.001516102061
3.175	0.0004832380016
3.225	0.0001323866423
3.275	3.061275269e-05
3.325	5.855423486e-06
3.375	9.057742742e-07
3.425	1.104977791e-07
3.475	1.033569264e-08
3.525	7.183236725e-10
3.575	3.579583556e-11
3.625	1.234339157e-12
3.675	3.085847893e-14
3.725	0
3.775	0
3.825	0
3.875	0
3.925	0
3.975	0
4.025	0
4.075	0
4.125	0
4.175	0
4.225	0
4.275	0
4.325	0
4.375	0
4.425	0
4.475	0
4.525	0
4.575	0
4.625	0
4.675	0
4.725	0
4.775	0
4.825	0
4.875	0
4.925	0
4.975	0


==> PicsData/SierpinskiNotPlotE0DerivDepth8N9843.dat <==
-2.975	0.0004480273472
-2.925	0.0005026895407
-2.875	0.000564020124
-2.825	0.0006328324031
-2.775	0.0007100388368
-2.725	0.0007966630763
-2.675	0.0008938535524
-2.625	0.001002898624
-2.575	0.001125243622
-2.525	0.001262509946
-2.475	0.001416516443
-2.425	0.001589303438
-2.375	0.001783159604
-2.325	0.002000652141
-2.275	0.002244660556
-2.225	0.002518414504
-2.175	0.002825536243
-2.125	0.003170088127
-2.075	0.00355662583
-2.025	0.003990257918
-1.975	0.004476712531
-1.925	0.00502241209
-1.875	0.005634556575
-1.825	0.006321217106
-1.775	0.007091440274
-1.725	0.00795536436
-1.675	0.008924349957
-1.625	0.01001112483
-1.575	0.01122994605
-1.525	0.01259678038
-1.475	0.01412950485
-1.425	0.0158481304
-1.375	0.01777504941
-1.325	0.01993531105
-1.275	0.02235692547
-1.225	0.02507119996
-1.175	0.0281131102
-1.125	0.03152170777
-1.075	0.0353405674
-1.025	0.03961827523
-0.975	0.04440895995
-0.925	0.04977286829
-0.875	0.0557769808
-0.825	0.06249567325
-0.775	0.07001141242
-0.725	0.07841547836
-0.675	0.08780871304
-0.625	0.09830226223
-0.575	0.1100183001
-0.525	0.1230906956
-0.475	0.1376655731
-0.425	0.153901714
-0.375	0.1719706997
-0.325	0.1920567022
-0.275	0.2143557609
-0.225	0.2390743636
-0.175	0.2664270933
-0.125	0.2966330258
-0.075	0.3299105059
-0.025	0.3664698408
0.025	0.4065033799
0.075	0.4501724033
0.125	0.4975902038
0.175	0.5488009654
0.225	0.6037542311
0.275	0.6622754609
0.325	0.7240344171
0.375	0.7885146407
0.425	0.8549899673
0.475	0.9225166559
0.525	0.9899520332
0.575	1.0560106
0.625	1.119363565
0.675	1.178776329
0.725	1.23326069
0.775	1.282201821
0.825	1.325415774
0.875	1.363111697
0.925	1.395771203
0.975	1.423994089
1.025	1.448369405
1.075	1.469406517
1.125	1.487522687
1.175	1.503061716
1.225	1.516320776
1.275	1.527575721
1.325	1.537099652
1.375	1.545165628
1.425	1.552029115
1.475	1.557901193
1.525	1.562935889
1.575	1.567246169
1.625	1.570936956
1.675	1.574125836
1.725	1.576931423
1.775	1.579439817
1.825	1.581680889
1.875	1.583636129
1.925	1.585267282
1.975	1.586531463
2.025	1.587357925
2.075	1.587595302
2.125	1.586962624
2.175	1.585028511
2.225	1.581208088
2.275	1.574742589
2.325	1.564637505
2.375	1.549573136
2.425	1.527834521
2.475	1.497307025
2.525	1.455559356
2.575	1.400020268
2.625	1.328269046
2.675	1.238480564
2.725	1.130037187
2.775	1.004212548
2.825	0.8646908406
2.875	0.7176169288
2.925	0.5709631416
2.975	0.4332430981
3.025	0.3119050035
3.075	0.2119366371
3.125	0.1351604647
3.175	0.08039109948
3.225	0.04426732933
3.275	0.0223731024
3.325	0.0102749522
3.375	0.004238908027
3.425	0.001550626315
3.475	0.0004956980252
3.525	0.0001362483294
3.575	3.162214462e-05
3.625	6.073510833e-06
3.675	9.438583586e-07
3.725	1.157399866e-07
3.775	1.088875373e-08
3.825	7.616489769e-10
3.875	3.824908463e-11
3.925	1.326914594e-12
3.975	3.085847893e-14
4.025	0
4.075	0
4.125	0
4.175	0
4.225	0
4.275	0
4.325	0
4.375	0
4.425	0
4.475	0
4.525	0
4.575	0
4.625	0
4.675	0
4.725	0
4.775	0
4.825	0
4.875	0
4.925	0
4.975	0


==> PicsData/SierpinskiNotPlotE0DerivDepth9N29526.dat <==
-2.975	0.0004479795983
-2.925	0.0005026359664
-2.875	0.0005639600137
-2.825	0.0006327649596
-2.775	0.0007099631657
-2.725	0.000796578174
-2.675	0.0008937582932
-2.625	0.001002791744
-2.575	0.001125123706
-2.525	0.001262375403
-2.475	0.00141636549
-2.425	0.001589134075
-2.375	0.001782969586
-2.325	0.002000438951
-2.275	0.00224442137
-2.225	0.002518146155
-2.175	0.002825235177
-2.125	0.003169750359
-2.075	0.003556246891
-2.025	0.003989832796
-1.975	0.004476235603
-1.925	0.005021877054
-1.875	0.005633956362
-1.825	0.006320543791
-1.775	0.007090684973
-1.725	0.007954517113
-1.675	0.008923399601
-1.625	0.01001005886
-1.575	0.01122875043
-1.525	0.01259543941
-1.475	0.01412800094
-1.425	0.01584644384
-1.375	0.01777315814
-1.325	0.01993319037
-1.275	0.02235454773
-1.225	0.02506853426
-1.175	0.02811012194
-1.125	0.0315183583
-1.075	0.03533681354
-1.025	0.03961406876
-0.975	0.04440424704
-0.925	0.04976758892
-0.875	0.0557710681
-0.825	0.06248905277
-0.775	0.07000400136
-0.725	0.07840718474
-0.675	0.08779943484
-0.625	0.09829188648
-0.575	0.1100067019
-0.525	0.1230777372
-0.475	0.137651103
-0.425	0.1538855658
-0.375	0.1719526919
-0.325	0.1920366368
-0.275	0.2143334238
-0.225	0.2390495241
-0.175	0.2663995051
-0.125	0.2966024281
-0.075	0.3298766258
-0.025	0.366432397
0.025	0.4064620882
0.075	0.4501269838
0.125	0.4975403907
0.175	0.5487465198
0.225	0.6036949557
0.275	0.6622112175
0.325	0.7239651435
0.375	0.7884403644
0.425	0.8549108105
0.475	0.9224328214
0.525	0.9898637616
0.575	1.055918086
0.625	1.119266825
0.675	1.178675023
0.725	1.233153924
0.775	1.282087953
0.825	1.325292268
0.875	1.362975049
0.925	1.395616907
0.975	1.423816612
1.025	1.448162103
1.075	1.469161484
1.125	1.487230526
1.175	1.502711279
1.225	1.515898907
1.275	1.527067006
1.325	1.536486172
1.375	1.544426738
1.425	1.55114131
1.475	1.556838186
1.525	1.561669074
1.575	1.565745623
1.625	1.569173179
1.675	1.572072532
1.725	1.574569879
1.775	1.576765738
1.825	1.578714805
1.875	1.580438657
1.925	1.581960865
1.975	1.583330804
2.025	1.584612321
2.075	1.585847137
2.125	1.58702703
2.175	1.588099503
2.225	1.588996493
2.275	1.589650576
2.325	1.589972299
2.375	1.589796344
2.425	1.588830935
2.475	1.586635667
2.525	1.582618358
2.575	1.576015589
2.625	1.565831381
2.675	1.550747574
2.725	1.529052325
2.775	1.498633834
2.825	1.457061611
2.875	1.401761227
2.925	1.330302215
2.975	1.240839552
3.025	1.13272258
3.075	1.007179196
3.125	0.8678414091
3.175	0.7208077404
3.225	0.5740245141
3.275	0.4360104944
3.325	0.3142516401
3.375	0.213796139
3.425	0.1365323246
3.475	0.0813292896
3.525	0.04485874323
3.575	0.02271424464
3.625	0.01045337383
3.675	0.004322596305
3.725	0.001585385477
3.775	0.0005082991545
3.825	0.0001401719125
3.875	3.265271874e-05
3.925	6.297327335e-06
3.975	9.831595476e-07
4.025	1.211820799e-07
4.075	1.14666559e-08
4.125	8.072578088e-10
4.175	4.082576762e-11
4.225	1.43491927e-12
4.275	3.085847893e-14
4.325	0
4.375	0
4.425	0
4.475	0
4.525	0
4.575	0
4.625	0
4.675	0
4.725	0
4.775	0
4.825	0
4.875	0
4.925	0
4.975	0


==> PicsData/SierpinskiNotPlotE0DerivDepth9N29526HAND.dat <==
-1.975	0.004476235606
-1.925	0.005021877053
-1.875	0.005633956365
-1.825	0.006320543785
-1.775	0.007090684974
-1.725	0.007954517119
-1.675	0.008923399601
-1.625	0.01001005885
-1.575	0.01122875045
-1.525	0.0125954394
-1.475	0.01412800096
-1.425	0.01584644386
-1.375	0.01777315814
-1.325	0.01993319037
-1.275	0.02235454775
-1.225	0.02506853422
-1.175	0.02811012197
-1.125	0.03151835831
-1.075	0.0353368135
-1.025	0.03961406876
-0.975	0.044404247
-0.925	0.04976758894
-0.875	0.05577106817
-0.825	0.06248905269
-0.775	0.07000400137
-0.725	0.07840718475
-0.675	0.08779943482
-0.625	0.09829188693
-0.575	0.1100067011
-0.525	0.1230777377
-0.475	0.1376511031
-0.425	0.1538855659
-0.375	0.1719526914
-0.325	0.1920366371
-0.275	0.2143334236
-0.225	0.2390495247
-0.175	0.2663995046
-0.125	0.2966024283
-0.075	0.3298766262
-0.025	0.3664323966
0.025	0.4064620886
0.075	0.4501269834
0.125	0.4975403904
0.175	0.5487465205
0.225	0.603694955
0.275	0.6622112176
0.325	0.7239651438
0.375	0.7884403645
0.425	0.854910807
0.475	0.9224328284
0.525	0.9898637609
0.575	1.055918084
0.625	1.119266822
0.675	1.178675024
0.725	1.233153923
0.775	1.282087958
0.825	1.325292268
0.875	1.362975045
0.925	1.395616905
0.975	1.423816618
1.025	1.448162098
1.075	1.469161487
1.125	1.487230526
1.175	1.502711275
1.225	1.515898905
1.275	1.527067013
1.325	1.536486165
1.375	1.544426745
1.425	1.551141302
1.475	1.556838186
1.525	1.561669078
1.575	1.565745618
1.625	1.569173183
1.675	1.572072533
1.725	1.574569874
1.775	1.576765745
1.825	1.578714798
1.875	1.58043866
1.925	1.581960863
1.975	1.58333081
2.025	1.584612317
2.075	1.585847138
2.125	1.587027029
2.175	1.588099502
2.225	1.588996494
2.275	1.589650576
2.325	1.589972302
2.375	1.589796343
2.425	1.588830932
2.475	1.586635669
2.525	1.582618358
2.575	1.576015588
2.625	1.565831383
2.675	1.550747571
2.725	1.529052329
2.775	1.498633831
2.825	1.457061609
2.875	1.401761225
2.925	1.33030222
2.975	1.240839554
3.025	1.132722577
3.075	1.007179195
3.125	0.8678414127
3.175	0.7208077326
3.225	0.5740245622
3.275	0.4360104663
3.325	0.3142516653
3.375	0.2137961379


==> PicsData/SierpinskiNotPlotE0DerivDepth9N29526old.dat <==
1.55	1.563707348
1.65	1.570622855
1.75	1.575667809
1.85	1.579576731
1.95	1.582645835
2.05	1.585229729
2.15	1.587563266
2.25	1.589323535
2.35	1.589884322
2.45	1.587733301
2.55	1.579316974
2.65	1.558289478
2.75	1.51384308
2.85	1.429411419
2.95	1.285570883
3.05	1.069950888
3.15	0.7943245748
3.25	0.5050175042
3.35	0.2640238895
3.45	0.1089308071


==> PicsData/SierpinskiNotPlotlogE0Depth7N3282.dat <==
-3	0.0004228915097
-2.95	0.0004744896696
-2.9	0.000532383134
-2.85	0.0005973398842
-2.8	0.0006702215678
-2.75	0.000751994918
-2.7	0.0008437445594
-2.65	0.0009466873781
-2.6	0.001062188637
-2.55	0.001191780055
-2.5	0.001337180083
-2.45	0.001500316643
-2.4	0.001683352636
-2.35	0.001888714544
-2.3	0.002119124508
-2.25	0.002377636291
-2.2	0.002667675611
-2.15	0.002993085349
-2.1	0.003358176237
-2.05	0.003767783672
-2	0.004227331393
-1.95	0.004742902831
-1.9	0.005321321072
-1.85	0.005970238403
-1.8	0.00669823664
-1.75	0.007514939472
-1.7	0.008431138184
-1.65	0.009458932431
-1.6	0.01061188769
-1.55	0.01190521138
-1.5	0.01335594977
-1.45	0.01498320798
-1.4	0.01680839572
-1.35	0.01885550158
-1.3	0.02115139898
-1.25	0.02372618718
-1.2	0.026613571
-1.15	0.0298512833
-1.1	0.03348155441
-1.05	0.03755163297
-1	0.04211436315
-0.95	0.04722882292
-0.9	0.05296102864
-0.85	0.05938471057
-0.8	0.06658216451
-0.75	0.07464518364
-0.7	0.08367607344
-0.65	0.09378875289
-0.6	0.1051099411
-0.55	0.1177804273
-0.5	0.1319564175
-0.45	0.1478109463
-0.4	0.1655353338
-0.35	0.1853406599
-0.3	0.207459214
-0.25	0.2321458617
-0.2	0.2596792474
-0.15	0.2903627265
-0.1	0.3245248822
-0.05	0.3625194407
0	0.4047243445
0.05	0.4515396836
0.1	0.5033841162
0.15	0.5606893408
0.2	0.6238921358
0.25	0.693423459
0.3	0.7696941566
0.35	0.8530770326
0.4	0.9438854054
0.45	1.042348964
0.5	1.148588722
0.55	1.262594133
0.6	1.384206673
0.65	1.513114903
0.7	1.648865371
0.75	1.790891047
0.8	1.938554369
0.85	2.0911969
0.9	2.248184601
0.95	2.408939199
1	2.572951784
1.05	2.73978157
1.1	2.909046722
1.15	3.08041376
1.2	3.253589082
1.25	3.428313545
1.3	3.604359888
1.35	3.781532211
1.4	3.959665652
1.45	4.138623846
1.5	4.318293029
1.55	4.498574253
1.6	4.679376892
1.65	4.860615192
1.7	5.042206207
1.75	5.224065016
1.8	5.406094205
1.85	5.588168187
1.9	5.770115354
1.95	5.951699878
2	6.132601024
2.05	6.312385293
2.1	6.490468414
2.15	6.666069507
2.2	6.838165002
2.25	7.005452305
2.3	7.166333973
2.35	7.318935637
2.4	7.461175556
2.45	7.590904974
2.5	7.706127162
2.55	7.805275527
2.6	7.887496124
2.65	7.952855668
2.7	8.002400282
2.75	8.038029174
2.8	8.062208877
2.85	8.077608311
2.9	8.086753881
2.95	8.091781488
3	8.094317756
3.05	8.09548012
3.1	8.095958531
3.15	8.096133078
3.2	8.096188713
3.25	8.096203955
3.3	8.096207479
3.35	8.096208153
3.4	8.096208258
3.45	8.09620827
3.5	8.096208272
3.55	8.096208272
3.6	8.096208272
3.65	8.096208272
3.7	8.096208272
3.75	8.096208272
3.8	8.096208272
3.85	8.096208272
3.9	8.096208272
3.95	8.096208272
4	8.096208272
4.05	8.096208272
4.1	8.096208272
4.15	8.096208272
4.2	8.096208272
4.25	8.096208272
4.3	8.096208272
4.35	8.096208272
4.4	8.096208272
4.45	8.096208272
4.5	8.096208272
4.55	8.096208272
4.6	8.096208272
4.65	8.096208272
4.7	8.096208272
4.75	8.096208272
4.8	8.096208272
4.85	8.096208272
4.9	8.096208272
4.95	8.096208272
5	8.096208272


==> PicsData/SierpinskiNotPlotlogE0Depth8N9843.dat <==
-3	0.0004227513137
-2.95	0.0004743323683
-2.9	0.0005322066404
-2.85	0.0005971418569
-2.8	0.0006699993798
-2.75	0.0007517456218
-2.7	0.000843464848
-2.65	0.0009463735413
-2.6	0.001061836512
-2.55	0.001191384972
-2.5	0.001336736801
-2.45	0.001499819283
-2.4	0.001682794603
-2.35	0.001888088439
-2.3	0.002118422029
-2.25	0.002376848126
-2.2	0.002666791311
-2.15	0.002992093192
-2.1	0.003357063076
-2.05	0.003766534757
-2	0.004225930177
-1.95	0.004741330754
-1.9	0.005319557314
-1.85	0.005968259613
-1.8	0.006696016627
-1.75	0.00751244886
-1.7	0.008428344029
-1.65	0.009455797788
-1.6	0.01060837113
-1.55	0.01190126645
-1.5	0.01335152438
-1.45	0.01497824374
-1.4	0.01680282718
-1.35	0.01884925537
-1.3	0.02114439288
-1.25	0.02371832904
-1.2	0.02660475761
-1.15	0.02984139903
-1.1	0.03347046975
-1.05	0.03753920293
-1	0.04210042543
-0.95	0.04721319589
-0.9	0.05294350912
-0.85	0.05936507135
-0.8	0.06656015163
-0.75	0.07462051335
-0.7	0.08364842893
-0.65	0.09375778061
-0.6	0.1050752468
-0.55	0.1177415717
-0.5	0.1319129117
-0.45	0.1477622465
-0.4	0.1654808362
-0.35	0.1852796946
-0.3	0.2073910396
-0.25	0.2320696586
-0.2	0.2595941119
-0.15	0.2902676646
-0.1	0.3244188037
-0.05	0.3624011544
0	0.404592554
0.05	0.4513929851
0.1	0.5032209984
0.15	0.5605081877
0.2	0.6236912338
0.25	0.6932010084
0.3	0.7694482886
0.35	0.8528058314
0.4	0.9435869342
0.45	1.042021292
0.5	1.148229947
0.55	1.262202387
0.6	1.3837801
0.65	1.512651593
0.7	1.648363233
0.75	1.790347617
0.8	1.937966557
0.85	2.090560687
0.9	2.247494721
0.95	2.408188819
1	2.572132197
1.05	2.738881887
1.1	2.908053564
1.15	3.079310942
1.2	3.252357318
1.25	3.426930198
1.3	3.602798853
1.35	3.77976399
1.4	3.957657757
1.45	4.136341712
1.5	4.315701715
1.55	4.495641359
1.6	4.676077242
1.65	4.856938043
1.7	5.038165977
1.75	5.219716917
1.8	5.401556646
1.85	5.583654388
1.9	5.765977235
1.95	5.948487875
2	6.13114406
2.05	6.313895395
2.1	6.496674059
2.15	6.679379883
2.2	6.861863034
2.25	7.043906342
2.3	7.225205283
2.35	7.405340833
2.4	7.583742033
2.45	7.759640483
2.5	7.932024324
2.55	8.099601788
2.6	8.260785078
2.65	8.413707703
2.7	8.556293047
2.75	8.686393387
2.8	8.802007629
2.85	8.901558841
2.9	8.984177543
2.95	9.049912104
3	9.099791059
3.05	9.135700449
3.1	9.160100556
3.15	9.17566148
3.2	9.184916847
3.25	9.190013312
3.3	9.192589111
3.35	9.193772058
3.4	9.19426008
3.45	9.194438603
3.5	9.194495672
3.55	9.194511358
3.6	9.194514999
3.65	9.194515698
3.7	9.194515807
3.75	9.19451582
3.8	9.194515822
3.85	9.194515822
3.9	9.194515822
3.95	9.194515822
4	9.194515822
4.05	9.194515822
4.1	9.194515822
4.15	9.194515822
4.2	9.194515822
4.25	9.194515822
4.3	9.194515822
4.35	9.194515822
4.4	9.194515822
4.45	9.194515822
4.5	9.194515822
4.55	9.194515822
4.6	9.194515822
4.65	9.194515822
4.7	9.194515822
4.75	9.194515822
4.8	9.194515822
4.85	9.194515822
4.9	9.194515822
4.95	9.194515822
5	9.194515822


==> PicsData/SierpinskiNotPlotlogE0Depth9N29526.dat <==
-3	0.0004227062576
-2.95	0.0004742818149
-2.9	0.000532149919
-2.85	0.0005970782151
-2.8	0.0006699279732
-2.75	0.0007516655033
-2.7	0.0008433749548
-2.65	0.0009462726809
-2.6	0.001061723347
-2.55	0.001191258001
-2.5	0.00133659434
-2.45	0.001499659443
-2.4	0.001682615265
-2.35	0.001887887224
-2.3	0.00211819627
-2.25	0.002376594829
-2.2	0.002666507119
-2.15	0.002991774339
-2.1	0.003356705335
-2.05	0.003766133389
-2	0.004225479865
-1.95	0.004740825534
-1.9	0.005318990496
-1.85	0.005967623693
-1.8	0.006695303188
-1.75	0.007511648464
-1.7	0.008427446091
-1.65	0.009454790436
-1.6	0.01060724105
-1.55	0.01189999872
-1.5	0.01335010227
-1.45	0.01497664849
-1.4	0.01680103776
-1.35	0.01884724821
-1.3	0.02114214156
-1.25	0.02371580398
-1.2	0.02660192564
-1.15	0.02983822303
-1.1	0.03346690813
-1.05	0.03753520913
-1	0.04209594734
-0.95	0.0472081752
-0.9	0.05293788062
-0.85	0.05935876213
-0.8	0.06655308019
-0.75	0.07461258869
-0.7	0.08363954943
-0.65	0.09374783292
-0.6	0.1050641046
-0.55	0.1177290941
-0.5	0.1318989423
-0.45	0.1477466112
-0.4	0.1654633417
-0.35	0.1852601269
-0.3	0.2073691618
-0.25	0.2320452091
-0.2	0.2595668027
-0.15	0.2902371791
-0.1	0.3243847956
-0.05	0.3623632457
0	0.4045503344
0.05	0.4513460117
0.1	0.5031687958
0.15	0.5604502501
0.2	0.623627028
0.25	0.6931299782
0.3	0.7693698621
0.35	0.8527194295
0.4	0.943491981
0.45	1.041917225
0.5	1.148116229
0.55	1.262078506
0.6	1.383645568
0.65	1.512505923
0.7	1.6482059
0.75	1.790177992
0.8	1.937783823
0.85	2.090363734
0.9	2.247282035
0.95	2.407958369
1	2.571881315
1.05	2.738607138
1.1	2.907750605
1.15	3.078974347
1.2	3.251980376
1.25	3.426504687
1.3	3.602314774
1.35	3.779209281
1.4	3.957017981
1.45	4.135599723
1.5	4.314837343
1.55	4.49463114
1.6	4.674894266
1.65	4.855552005
1.7	5.036543544
1.75	5.2178226
1.8	5.399354465
1.85	5.581110723
1.9	5.763065448
1.95	5.945195423
2	6.127483119
2.05	6.309918354
2.1	6.492495753
2.15	6.675208992
2.2	6.858045704
2.25	7.040985686
2.3	7.224000972
2.35	7.407053298
2.4	7.590085366
2.45	7.773006287
2.5	7.955674469
2.55	8.137880141
2.6	8.319325641
2.65	8.499598641
2.7	8.678135053
2.75	8.854173708
2.8	9.026710304
2.85	9.194460721
2.9	9.355844446
2.95	9.509001149
3	9.651858082
3.05	9.782267588
3.1	9.898223378
3.15	9.998137313
3.2	10.08112337
3.25	10.14721039
3.3	10.19740795
3.35	10.23358751
3.4	10.2582017
3.45	10.27392056
3.5	10.28328394
3.55	10.28844849
3.6	10.29106357
3.65	10.29226706
3.7	10.29276472
3.75	10.29294724
3.8	10.29300576
3.85	10.2930219
3.9	10.29302566
3.95	10.29302638
4	10.29302649
4.05	10.29302651
4.1	10.29302651
4.15	10.29302651
4.2	10.29302651
4.25	10.29302651
4.3	10.29302651
4.35	10.29302651
4.4	10.29302651
4.45	10.29302651
4.5	10.29302651
4.55	10.29302651
4.6	10.29302651
4.65	10.29302651
4.7	10.29302651
4.75	10.29302651
4.8	10.29302651
4.85	10.29302651
4.9	10.29302651
4.95	10.29302651
5	10.29302651


==> PicsData/SierpinskiNotPlotlogE0Depth9N29526old.dat <==
1.5	4.314837343
1.6	4.674894266
1.7	5.036543544
1.8	5.399354465
1.9	5.763065448
2	6.127483119
2.1	6.492495753
2.2	6.858045704
2.3	7.224000972
2.4	7.590085366
2.5	7.955674469
2.6	8.319325641
2.7	8.678135053
2.8	9.026710304
2.9	9.355844446
3	9.651858082
3.1	9.898223378
3.2	10.08112337
3.3	10.19740795
3.4	10.2582017
3.5	10.28328394

